May I have your Attention? Breaking Fine-Tuning based Prompt Injection Defenses using Architecture-Aware Attacks

A popular class of defenses against prompt injection attacks on large language models (LLMs) relies on fine-tuning to separate instructions and data, so that the LLM does not follow instructions that might be present with data. We evaluate the robustness of this approach in the whitebox setting by constructing strong optimization-based attacks, and show that the defenses do not provide the claimed security properties. Specifically, we construct a novel attention-based attack algorithm for textual LLMs and apply it to three recent whitebox defenses SecAlign (CCS 2025), SecAlign++, and StruQ (USENIX Security 2025), showing attacks with success rates of up to \textbf{85-95\%} on unseen prompts with modest increase in attacker budget in terms of tokens. Our findings make fundamental progress towards understanding the robustness of prompt injection defenses in the whitebox setting. We release our code and attacks at https://github.com/nishitvp/better_opts_attacks

==> data_raw/ablations_meta.csv <==
only_first,only_last,uniform,avg_sens,clipped_sens,baseline
28.6240234375,28.660546875,28.6443359375,28.6251953125,28.613671875,28.6326171875
28.6005859375,28.4583984375,28.6923828125,28.6509765625,28.5603515625,27.8638671875
28.5677734375,28.28515625,28.6392578125,28.625390625,28.574609375,27.2771484375
28.5994140625,28.237109375,28.5939453125,28.6197265625,28.546484375,26.8087890625
28.571484375,28.17890625,28.5662109375,28.5990234375,28.45234375,26.351953125
28.5791015625,28.1130859375,28.5240234375,28.59375,28.3982421875,25.949609375
28.5646484375,28.066015625,28.480078125,28.5275390625,28.333203125,25.5236328125
28.56875,28.0298828125,28.4818359375,28.514453125,28.2912109375,25.116796875
28.5728515625,27.9556640625,28.4515625,28.447265625,28.2142578125,24.795703125
28.581640625,27.890234375,28.469140625,28.3955078125,28.13359375,24.449609375
28.5828125,27.850390625,28.3615234375,28.36328125,28.08046875,24.15625
28.490234375,27.7423828125,28.335546875,28.36328125,28.03046875,23.91416015625
28.5150390625,27.6810546875,28.3806640625,28.3181640625,27.9044921875,23.71728515625
28.482421875,27.6548828125,28.3513671875,28.251171875,27.884375,23.1755859375
28.4787109375,27.526171875,28.299609375,28.2251953125,27.8294921875,22.91552734375
28.4388671875,27.469921875,28.2650390625,28.2064453125,27.8431640625,22.68310546875
28.4314453125,27.4572265625,28.25859375,28.1583984375,27.7876953125,22.47890625
28.4345703125,27.3697265625,28.1890625,28.1505859375,27.7564453125,22.31015625
28.378125,27.3361328125,28.1669921875,28.15,27.759375,22.11376953125
28.38671875,27.3404296875,28.1068359375,28.141015625,27.7259765625,21.949609375
28.3791015625,27.325390625,28.075,28.08671875,27.657421875,21.7328125
28.3478515625,27.255859375,28.0408203125,28.025390625,27.58046875,21.54501953125
28.3234375,27.1978515625,27.9166015625,27.9458984375,27.525,21.3865234375
28.337890625,27.1541015625,27.80390625,27.9541015625,27.424609375,21.18828125
28.3349609375,27.1078125,27.73203125,27.9642578125,27.2560546875,21.03505859375
28.3703125,27.0025390625,27.678125,27.9642578125,27.1748046875,20.86943359375
28.3841796875,26.9830078125,27.64921875,27.898828125,27.047265625,20.7259765625
28.4140625,26.9857421875,27.671484375,27.839453125,26.8234375,20.595703125
28.4103515625,26.951953125,27.65234375,27.6115234375,26.85703125,20.46455078125
28.44140625,26.956640625,27.695703125,27.490234375,26.680078125,20.298828125
28.4513671875,26.965234375,27.7494140625,27.4330078125,26.6705078125,20.18935546875
28.4640625,26.9115234375,27.7435546875,27.386328125,26.583203125,20.06220703125
28.4298828125,26.87421875,27.7591796875,27.2890625,26.5208984375,19.959423828125
28.4876953125,26.8736328125,27.7119140625,27.283203125,26.3888671875,19.883984375
28.5232421875,26.8560546875,27.6779296875,27.2158203125,26.3892578125,19.785693359375
28.5310546875,26.835546875,27.6619140625,27.2072265625,26.3189453125,19.690771484375
28.572265625,26.8240234375,27.63828125,27.19609375,26.264453125,19.58408203125
28.5529296875,26.840234375,27.6181640625,27.1609375,26.054296875,19.527001953125
28.5185546875,26.7904296875,27.624609375,27.1130859375,25.9857421875,19.4265625
28.5490234375,26.790625,27.571875,27.178515625,25.9796875,19.318994140625
28.5505859375,26.73125,27.537890625,27.1673828125,25.9505859375,19.264208984375
28.612890625,26.7107421875,27.5515625,27.1224609375,25.9525390625,19.1709716796875
28.5763671875,26.698828125,27.4638671875,27.1138671875,25.9671875,19.1099609375
28.546875,26.679296875,27.4751953125,27.1978515625,25.8943359375,19.0853515625
28.562109375,26.7078125,27.4564453125,27.0794921875,25.82265625,18.9875244140625
28.6033203125,26.6916015625,27.519921875,27.078125,25.80234375,18.9297607421875
28.5568359375,26.6923828125,27.5369140625,27.044140625,25.8005859375,18.8947509765625
28.5517578125,26.72451171875,27.4517578125,26.87578125,25.6396484375,18.817333984375
28.62890625,26.69755859375,27.445703125,26.8509765625,25.5443359375,18.7402587890625
28.594921875,26.70029296875,27.505078125,26.9080078125,25.368359375,18.6968017578125
28.6240234375,26.66953125,27.49765625,26.846484375,25.29384765625,18.60439453125
28.602734375,26.669921875,27.459765625,26.7755859375,25.2833984375,18.5174072265625
28.571484375,26.68505859375,27.479296875,26.737890625,25.1080078125,18.4564453125
28.5658203125,26.6595703125,27.4484375,26.6783203125,24.9162109375,18.4167724609375
28.6251953125,26.64375,27.398828125,26.502734375,24.74765625,18.35263671875
28.6341796875,26.6224609375,27.3982421875,26.4609375,24.73046875,18.3406982421875
28.616796875,26.5734375,27.3935546875,26.48828125,24.6248046875,18.3144775390625
28.63515625,26.56962890625,27.3806640625,26.3853515625,24.48369140625,18.25308837890625
28.6177734375,26.5126953125,27.3185546875,26.3265625,24.39150390625,18.1412353515625
28.621484375,26.510107421875,27.3640625,26.265234375,24.24404296875,18.13389892578125
28.631640625,26.52255859375,27.2900390625,26.223046875,23.9826171875,18.06151123046875
28.6517578125,26.42998046875,27.3630859375,26.1427734375,23.9537109375,18.00130615234375
28.608984375,26.349853515625,27.3150390625,26.16318359375,23.9728515625,17.95960693359375
28.6353515625,26.293310546875,27.3248046875,26.18212890625,23.99130859375,17.92442626953125
28.6265625,26.24228515625,27.2974609375,26.07626953125,23.940625,17.8996826171875
28.6134765625,26.25361328125,27.33125,26.1064453125,23.9216796875,17.8388671875
28.576171875,26.220556640625,27.3603515625,26.115625,23.8625,17.808154296875
28.5873046875,26.206494140625,27.3072265625,26.13037109375,23.778125,17.7071533203125
28.59375,26.188525390625,27.31484375,26.03876953125,23.755078125,17.66591796875
28.538671875,26.15439453125,27.3591796875,26.0412109375,23.6416015625,17.6296630859375
28.6095703125,26.185986328125,27.4287109375,26.007421875,23.637109375,17.5586669921875
28.608203125,26.17451171875,27.423828125,25.97685546875,23.569873046875,17.5143310546875
28.6291015625,26.14208984375,27.370703125,25.86005859375,23.56142578125,17.4773193359375
28.615625,26.1115234375,27.3904296875,25.88818359375,23.55966796875,17.41220703125
28.62734375,26.06806640625,27.3451171875,25.83701171875,23.47119140625,17.38795166015625
28.6263671875,26.014404296875,27.3328125,25.873828125,23.539404296875,17.31904296875
28.5978515625,25.9275390625,27.3291015625,25.88603515625,23.6328125,17.30869140625
28.5703125,25.92578125,27.3673828125,25.88544921875,23.56396484375,17.23338623046875
28.598828125,25.856005859375,27.398828125,25.8796875,23.607958984375,17.138623046875
28.5734375,25.778955078125,27.4130859375,25.898828125,23.59658203125,17.122412109375
28.5990234375,25.747705078125,27.3849609375,25.8927734375,23.5279296875,17.0767333984375
28.587109375,25.4900390625,27.3732421875,25.88095703125,23.41533203125,17.0531494140625
28.571875,25.488134765625,27.325390625,25.87294921875,23.439794921875,17.0342529296875
28.588671875,25.40654296875,27.3412109375,25.82861328125,23.414013671875,16.923193359375
28.6322265625,25.414892578125,27.34921875,25.821044921875,23.4865234375,16.9080810546875
28.6111328125,25.52880859375,27.3482421875,25.8271484375,23.51572265625,16.8932373046875
28.6337890625,25.4654296875,27.3431640625,25.80390625,23.45283203125,16.88118896484375
28.6458984375,25.419921875,27.3873046875,25.7927734375,23.469775390625,16.7756591796875
28.6330078125,25.4818359375,27.41015625,25.77265625,23.44541015625,16.78465576171875
28.629296875,25.34384765625,27.4240234375,25.8443359375,23.38486328125,16.7972900390625
28.637890625,25.308154296875,27.413671875,25.80859375,23.398974609375,16.74608154296875
28.6044921875,25.29677734375,27.3275390625,25.8072265625,23.350927734375,16.68494873046875
28.5759765625,25.3158203125,27.2580078125,25.83515625,23.2763671875,16.63897705078125
28.57109375,25.29267578125,27.246875,25.82861328125,23.307763671875,16.62149658203125
28.553125,25.281201171875,27.2513671875,25.76416015625,23.26181640625,16.61978759765625
28.59375,25.296484375,27.2443359375,25.8115234375,23.346337890625,16.51365966796875
28.6140625,25.232958984375,27.206640625,25.78408203125,23.352880859375,16.5110595703125
28.60546875,25.224609375,27.2044921875,25.7439453125,23.327978515625,16.48621826171875
28.5578125,25.24599609375,27.1892578125,25.73037109375,23.380517578125,16.52767333984375
28.5931640625,25.28232421875,27.1681640625,25.76103515625,23.484716796875,16.4630859375
28.5951171875,25.3626953125,27.14375,25.75322265625,23.51064453125,16.45618896484375
28.5640625,25.393896484375,27.120703125,25.8359375,23.4166015625,16.44281005859375
28.556640625,25.4158203125,27.1375,25.7791015625,23.32548828125,16.3912841796875
28.55546875,25.458349609375,27.1203125,25.7875,23.32158203125,16.35849609375
28.5728515625,25.421728515625,27.141015625,25.7134765625,23.3458984375,16.36417236328125
28.56484375,25.384521484375,27.1310546875,25.719921875,23.4228515625,16.3379150390625
28.603515625,25.3673828125,27.1609375,25.65263671875,23.388916015625,16.35946044921875
28.580859375,25.305078125,27.159375,25.68544921875,23.459375,16.33236083984375
28.569140625,25.354736328125,27.2228515625,25.716015625,23.45595703125,16.294873046875
28.541015625,25.29921875,27.20234375,25.666796875,23.461083984375,16.25296630859375
28.592578125,25.3521484375,27.19609375,25.66962890625,23.38154296875,16.25208740234375
28.6306640625,25.360986328125,27.1794921875,25.63564453125,23.400927734375,16.19349365234375
28.609375,25.343408203125,27.1849609375,25.6970703125,23.389404296875,16.18385009765625
28.6265625,25.348291015625,27.1291015625,25.732470703125,23.3095703125,16.0361572265625
28.6431640625,25.330908203125,27.1564453125,25.6498046875,23.189306640625,15.94278564453125
28.630859375,25.28037109375,27.1501953125,25.591162109375,23.248876953125,15.92666015625
28.5451171875,25.256298828125,27.1322265625,25.552685546875,23.130029296875,15.8712158203125
28.57734375,25.21787109375,27.129296875,25.5525390625,23.11220703125,15.88177490234375
28.5919921875,25.24013671875,27.0984375,25.5751953125,23.079638671875,15.83388671875
28.5845703125,25.2927734375,27.1330078125,25.5931640625,23.139453125,15.79185791015625
28.5873046875,25.26669921875,27.13203125,25.469677734375,23.1109375,15.7764892578125
28.60703125,25.28369140625,27.1525390625,25.43310546875,23.189599609375,15.78270263671875
28.5880859375,25.276904296875,27.1328125,25.40986328125,23.022216796875,15.7906982421875
28.58984375,25.1984375,27.1578125,25.375341796875,23.08046875,15.76385498046875
28.60234375,25.14814453125,27.119921875,25.11904296875,22.984521484375,15.74134521484375
28.5935546875,25.1583984375,27.1203125,25.03564453125,22.971337890625,15.7128662109375
28.648828125,25.130029296875,27.0705078125,25.010498046875,23.10009765625,15.71739501953125
28.61953125,25.156689453125,27.1287109375,25.06416015625,22.9275390625,15.70069580078125
28.6296875,25.1380859375,27.07578125,25.0685546875,23.004541015625,15.68670654296875
28.614453125,25.172412109375,27.100390625,25.001611328125,23.0259765625,15.63685302734375
28.61171875,25.1478515625,27.15546875,25.2572265625,22.992236328125,15.65245361328125
28.6048828125,25.124267578125,27.1259765625,25.2509765625,22.98291015625,15.64166259765625
28.637890625,25.111767578125,27.0765625,25.284912109375,22.92080078125,15.6372314453125
28.6234375,25.131396484375,27.1001953125,25.362548828125,22.884521484375,15.6058349609375
28.6447265625,25.1357421875,27.0822265625,25.399462890625,22.869921875,15.61343994140625
28.625390625,24.96923828125,27.098046875,25.37109375,22.603369140625,15.60262451171875
28.6388671875,24.992578125,27.1572265625,25.354541015625,22.5451171875,15.56102294921875
28.631640625,24.794921875,27.1669921875,25.28779296875,22.554638671875,15.55947265625
28.660546875,24.81689453125,27.1734375,25.33583984375,22.549560546875,15.55531005859375
28.60546875,24.868115234375,27.1859375,25.352392578125,22.3595703125,15.51929931640625
28.612890625,24.8376953125,27.18828125,25.38857421875,22.28193359375,15.53734130859375
28.5974609375,24.774560546875,27.1529296875,25.38251953125,22.276611328125,15.47537841796875
28.6064453125,24.64833984375,27.1509765625,25.3193359375,22.3302734375,15.5357177734375
28.5541015625,24.6630859375,27.17578125,25.37958984375,22.24892578125,15.4495361328125
28.6267578125,24.75048828125,27.178515625,25.285205078125,22.33583984375,15.44102783203125
28.5841796875,24.63447265625,27.12890625,25.2474609375,22.30791015625,15.44154052734375
28.622265625,24.6462890625,27.154296875,25.28779296875,22.33935546875,15.44078369140625
28.56328125,24.57744140625,27.1509765625,25.2576171875,22.238525390625,15.4553466796875
28.5765625,24.567138671875,27.190625,25.2783203125,22.32470703125,15.434033203125
28.55546875,24.5720703125,27.1544921875,25.21533203125,22.35927734375,15.38902587890625
28.5591796875,24.57041015625,27.182421875,25.116796875,22.285693359375,15.37926025390625
28.5828125,24.5474609375,27.1568359375,24.9767578125,22.21650390625,15.40126953125
28.5783203125,24.47998046875,27.1943359375,25.0087890625,22.26923828125,15.37437744140625
28.5853515625,24.52724609375,27.186328125,25.05302734375,22.316845703125,15.3411376953125
28.6234375,24.55859375,27.197265625,24.97978515625,22.286279296875,15.34000244140625
28.5765625,24.50263671875,27.1703125,24.9005859375,22.280908203125,15.335205078125
28.6107421875,24.387158203125,27.137109375,25.044140625,22.307373046875,15.30157470703125
28.622265625,24.4931640625,27.1158203125,24.97353515625,22.324853515625,15.25941162109375
28.6259765625,24.47705078125,27.1326171875,24.91630859375,22.40830078125,15.27086181640625
28.604296875,24.389208984375,27.0919921875,25.03447265625,22.23876953125,15.28055419921875
28.5994140625,24.34443359375,27.0427734375,24.797265625,22.302978515625,15.2579345703125
28.5998046875,24.434814453125,27.06015625,24.8369140625,22.24912109375,15.28751220703125
28.571484375,24.558203125,27.02734375,24.821142578125,22.28916015625,15.25792236328125
28.5919921875,24.36875,27.055078125,24.758203125,22.284765625,15.25906982421875
28.584765625,24.362255859375,27.0703125,24.73359375,22.2654296875,15.2570068359375
28.6462890625,24.38837890625,27.0515625,24.71142578125,22.26015625,15.23267822265625
28.62265625,24.27607421875,27.093359375,24.855810546875,22.255908203125,15.21259765625
28.64453125,24.2560546875,27.1107421875,24.92060546875,22.233837890625,15.1937744140625
28.63125,24.162744140625,27.123046875,24.858544921875,22.1326171875,15.185614013671875
28.658984375,24.189794921875,27.0931640625,24.835302734375,22.187109375,15.190325927734374
28.616796875,24.21806640625,27.0435546875,24.877685546875,22.1162109375,15.16824951171875
28.6068359375,24.0724609375,27.05,24.820654296875,22.0927734375,15.150146484375
28.665625,24.132568359375,26.9962890625,24.927734375,22.106640625,15.14898681640625
28.67578125,24.173876953125,27.0248046875,24.900830078125,22.116943359375,15.139471435546875
28.617578125,24.02470703125,26.991015625,24.968798828125,22.0849609375,15.09775390625
28.6244140625,24.2041015625,26.9818359375,24.951416015625,22.0974609375,15.0997314453125
28.624609375,24.11142578125,27.0404296875,24.769873046875,22.166357421875,15.020147705078125
28.6572265625,24.108154296875,26.9974609375,24.922265625,22.13642578125,15.000543212890625
28.6552734375,24.137841796875,26.9443359375,24.836376953125,22.20390625,14.984832763671875
28.6408203125,24.178857421875,26.973828125,24.86259765625,22.223046875,14.973028564453125
28.620703125,24.09052734375,26.8654296875,24.7140625,22.1056640625,14.991412353515624
28.6255859375,23.99384765625,26.95234375,24.772607421875,22.26767578125,14.95345458984375
28.59921875,24.03896484375,26.910546875,24.659228515625,22.29638671875,14.963446044921875
28.5986328125,24.16796875,26.9140625,24.597314453125,22.336181640625,14.947381591796875
28.6025390625,24.04111328125,26.8349609375,24.5306640625,22.399755859375,14.911676025390625
28.59375,23.93955078125,26.8072265625,24.56376953125,22.3771484375,14.88907470703125
28.575390625,23.963037109375,26.8982421875,24.474609375,22.318017578125,14.858270263671875
28.56640625,24.0080078125,26.8361328125,24.618701171875,22.23134765625,14.82867431640625
28.608984375,24.089013671875,26.884375,24.48046875,22.223291015625,14.88675537109375
28.6076171875,24.0724609375,26.8384765625,24.513330078125,22.1236328125,14.836663818359375
28.590234375,24.10166015625,26.8880859375,24.526513671875,22.108642578125,14.81549072265625
28.6150390625,24.03857421875,26.798828125,24.552978515625,22.156103515625,14.841455078125
28.6017578125,23.966748046875,26.8044921875,24.552734375,22.169287109375,14.793255615234376
28.615625,24.112548828125,26.7681640625,24.527685546875,22.12919921875,14.780255126953126
28.6087890625,24.0123046875,26.749609375,24.6,22.17705078125,14.746710205078125
28.62421875,23.963623046875,26.7615234375,24.545458984375,22.06865234375,14.771978759765625
28.620703125,23.890283203125,26.69296875,24.3955078125,22.103369140625,14.7322021484375
28.5982421875,23.913330078125,26.755078125,24.383349609375,22.171630859375,14.73245849609375
28.587109375,23.85986328125,26.75625,24.3015625,22.152734375,14.6797607421875
28.5794921875,23.824462890625,26.8087890625,24.1224609375,22.135009765625,14.74423828125
28.5638671875,24.03017578125,26.741796875,24.1517578125,22.171044921875,14.69500732421875
28.613671875,23.883251953125,26.7646484375,24.135546875,22.103759765625,14.660400390625
28.6357421875,23.845556640625,26.8259765625,24.12216796875,22.0443359375,14.67916259765625
28.6310546875,23.915576171875,26.7640625,24.07392578125,22.049658203125,14.6521728515625
28.613671875,23.86318359375,26.7958984375,23.9818359375,22.0375,14.681072998046876
28.6169921875,23.9255859375,26.840234375,23.9005859375,22.04013671875,14.67025146484375
28.5755859375,23.84755859375,26.810546875,23.76962890625,21.9890625,14.654559326171874
28.636328125,23.941455078125,26.8447265625,23.7865234375,22.04150390625,14.644927978515625
28.6326171875,23.83984375,26.7609375,23.9658203125,22.1125,14.62728271484375
28.6400390625,23.74248046875,26.7841796875,23.91279296875,22.023779296875,14.660174560546874
28.625390625,23.77431640625,26.728515625,23.8654296875,22.020654296875,14.626373291015625
28.6615234375,23.775927734375,26.762890625,23.765625,21.952001953125,14.638446044921874
28.636328125,23.689453125,26.7353515625,23.809765625,21.96796875,14.590673828125
28.604296875,23.768408203125,26.7896484375,23.86376953125,22.0212890625,14.63414306640625
28.6357421875,23.665869140625,26.681640625,23.81416015625,21.985986328125,14.637554931640626
28.6146484375,23.69638671875,26.769140625,23.67353515625,22.036572265625,14.564788818359375
28.583203125,23.673046875,26.7041015625,23.5095703125,22.026123046875,14.58359375
28.620703125,23.64853515625,26.6736328125,23.46806640625,22.016943359375,14.5825927734375
28.6412109375,23.644140625,26.6466796875,23.3994140625,22.060546875,14.51968994140625
28.659765625,23.651171875,26.66875,23.4263671875,22.13671875,14.52479248046875
28.6140625,23.553271484375,26.69296875,23.451171875,22.06103515625,14.483306884765625
28.6150390625,23.638330078125,26.5677734375,23.46220703125,22.07490234375,14.425152587890626
28.6359375,23.516552734375,26.622265625,23.42333984375,22.00859375,14.447216796875
28.6560546875,23.494970703125,26.7533203125,23.4775390625,22.08623046875,14.461566162109374
28.6123046875,23.467333984375,26.7083984375,23.369140625,22.05849609375,14.416064453125
28.581640625,23.4876953125,26.771484375,23.35537109375,22.1537109375,14.4293701171875
28.6197265625,23.5199462890625,26.7091796875,23.3609375,22.20546875,14.403936767578125
28.6083984375,23.619580078125,26.7796875,23.311328125,22.204541015625,14.392669677734375
28.6568359375,23.580224609375,26.7994140625,23.22431640625,22.092724609375,14.36417236328125
28.5958984375,23.508984375,26.4255859375,23.21142578125,22.077099609375,14.301800537109376
28.6095703125,23.46787109375,26.3654296875,23.19521484375,21.85,14.271514892578125
28.5990234375,23.49033203125,26.313671875,23.21005859375,21.928466796875,14.241400146484375
28.6341796875,23.528759765625,26.3568359375,23.08876953125,21.95498046875,14.2454833984375
28.5984375,23.48154296875,26.374609375,22.9130859375,21.980126953125,14.305474853515625
28.583984375,23.569580078125,26.3728515625,22.94052734375,22.015673828125,14.290438842773437
28.6056640625,23.529052734375,26.396484375,22.87548828125,22.03056640625,14.226763916015624
28.5626953125,23.61875,26.3220703125,22.8595703125,22.07998046875,14.22861328125
28.573046875,23.559228515625,26.3853515625,22.9603515625,22.104931640625,14.14942626953125
28.591796875,23.59658203125,26.3341796875,22.87294921875,22.04658203125,14.1376708984375
28.5720703125,23.428955078125,26.332421875,22.8673828125,22.0904296875,14.156036376953125
28.5888671875,23.475048828125,26.39609375,22.7830078125,22.048779296875,14.13175048828125
28.6111328125,23.45654296875,26.3716796875,22.89033203125,22.090771484375,14.150082397460938
28.594140625,23.486865234375,26.357421875,22.85302734375,21.985693359375,14.13621826171875
28.576953125,23.428955078125,26.30390625,22.86044921875,21.876171875,14.126699829101563
28.5908203125,23.48779296875,26.344921875,22.819091796875,21.982568359375,14.15079345703125
28.6263671875,23.44892578125,26.3158203125,22.7509765625,21.99189453125,14.145843505859375
28.5962890625,23.4076171875,26.3583984375,22.71865234375,21.964892578125,14.127325439453125
28.626171875,23.57373046875,26.2970703125,22.70712890625,22.008935546875,14.120925903320312
28.61015625,23.454248046875,26.219921875,22.7546875,21.972509765625,14.095965576171874
28.6078125,23.479150390625,26.3427734375,22.78896484375,21.966796875,14.064698791503906
28.6171875,23.4490234375,26.2921875,22.6677734375,21.9916015625,14.055352783203125
28.63125,23.476806640625,26.3955078125,22.60537109375,21.909619140625,14.054275512695312
28.652734375,23.439306640625,26.2408203125,22.78837890625,21.879931640625,14.042068481445312
28.6400390625,23.4794921875,26.202734375,22.56982421875,21.9166015625,14.038835144042968
28.63046875,23.402685546875,26.259375,22.524365234375,21.89931640625,14.03890380859375
28.6328125,23.429833984375,26.2453125,22.640673828125,21.950927734375,14.003082275390625
28.6517578125,23.510205078125,26.323046875,22.80048828125,21.901318359375,14.028091430664062
28.5748046875,23.4115234375,26.3353515625,22.85322265625,21.877880859375,14.068698120117187
28.619921875,23.524072265625,26.321484375,22.898779296875,21.9755859375,14.011770629882813
28.5935546875,23.51748046875,26.31953125,22.779052734375,21.8830078125,13.96844482421875
28.607421875,23.47373046875,26.375,22.786279296875,21.851708984375,13.965422058105469
28.5783203125,23.39814453125,26.3640625,22.867333984375,21.79140625,13.971881103515624
28.55859375,23.351806640625,26.30625,22.858740234375,21.8595703125,13.954721069335937
28.56171875,23.379052734375,26.3609375,22.797412109375,21.8427734375,13.948550415039062
28.575,23.4248046875,26.3759765625,22.839599609375,21.81552734375,13.911172485351562
28.5552734375,23.298095703125,26.2818359375,22.8896484375,21.77734375,13.911257934570312
28.54609375,23.37001953125,26.3541015625,22.900439453125,21.69794921875,13.907060241699218
28.5900390625,23.44677734375,26.3595703125,22.915380859375,21.724560546875,13.905491638183594
28.6021484375,23.396875,26.2560546875,22.81640625,21.75751953125,13.889013671875
28.6134765625,23.4119140625,26.184375,22.86455078125,21.7494140625,13.89508056640625
28.591015625,23.3201171875,26.163671875,22.828271484375,21.684375,13.904747009277344
28.6013671875,23.35322265625,26.248828125,22.8537109375,21.684375,13.900337219238281
28.5955078125,23.2138671875,26.2693359375,22.882763671875,21.68544921875,13.89440460205078
28.636328125,23.267041015625,26.15703125,22.913916015625,21.77822265625,13.8904296875
28.6185546875,23.3630859375,26.2216796875,22.745458984375,21.698486328125,13.887368774414062
28.603515625,23.22421875,26.138671875,22.70732421875,21.62529296875,13.902577209472657
28.580078125,23.346826171875,26.2048828125,22.658203125,21.578271484375,13.880099487304687
28.61328125,23.4337890625,26.1845703125,22.676025390625,21.73701171875,13.880569458007812
28.5802734375,23.2513671875,26.17578125,22.660400390625,21.73017578125,13.847463989257813
28.56640625,23.2603515625,26.32109375,22.55068359375,21.672314453125,13.856765747070312
28.5712890625,23.3861328125,26.2935546875,22.757373046875,21.691748046875,13.840432739257812
28.5595703125,23.342919921875,26.308984375,22.742529296875,21.680029296875,13.806710815429687
28.5951171875,23.243310546875,26.254296875,22.71708984375,21.657568359375,13.765390014648437
28.57578125,23.30458984375,26.2130859375,22.660888671875,21.592724609375,13.73990478515625
28.596875,23.301025390625,26.1986328125,22.56005859375,21.617041015625,13.740994262695313
28.6033203125,23.351318359375,26.1654296875,22.587353515625,21.6423828125,13.71881103515625
28.590234375,23.34287109375,26.0982421875,22.6392578125,21.643115234375,13.750723266601563
28.5673828125,23.432421875,26.1271484375,22.6349609375,21.637548828125,13.764773559570312
28.5365234375,23.317724609375,26.1197265625,22.576318359375,21.71337890625,13.7140380859375
28.562890625,23.259423828125,26.1125,22.6775390625,21.685107421875,13.714633178710937
28.6123046875,23.228076171875,26.0837890625,22.6828125,21.698193359375,13.725302124023438
28.58359375,23.2033203125,26.1453125,22.528564453125,21.6421875,13.670550537109374
28.58046875,23.200146484375,26.149609375,22.595458984375,21.64072265625,13.67298583984375
28.59453125,23.1275390625,26.160546875,22.638916015625,21.523486328125,13.716403198242187
28.60546875,23.245166015625,26.0990234375,22.54033203125,21.5443359375,13.68985595703125
28.6052734375,23.22744140625,26.0830078125,22.685888671875,21.305224609375,13.6795166015625
28.56875,23.208935546875,26.049609375,22.42744140625,21.415185546875,13.677166748046876
28.57890625,23.10947265625,26.11640625,22.407666015625,21.234619140625,13.701333618164062
28.60390625,23.21630859375,26.1642578125,22.3796875,21.30419921875,13.68076171875
28.6423828125,23.2568115234375,26.0626953125,22.3654296875,21.213671875,13.663629150390625
28.6396484375,23.1953125,26.057421875,22.433203125,21.260791015625,13.631881713867188
28.6306640625,23.206494140625,26.0853515625,22.306591796875,21.25400390625,13.65689697265625
28.632421875,23.207666015625,26.030859375,22.33330078125,21.232421875,13.632391357421875
28.610546875,23.075439453125,26.030078125,22.26953125,21.254931640625,13.639096069335938
28.659375,23.210546875,26.0197265625,22.199365234375,21.165185546875,13.63896484375
28.6541015625,23.064208984375,25.990234375,22.310546875,21.1603515625,13.618893432617188
28.65234375,23.093701171875,25.935546875,22.219677734375,21.180615234375,13.616964721679688
28.6287109375,23.1609619140625,25.9556640625,22.17587890625,21.20390625,13.611540222167969
28.6296875,23.141552734375,25.9521484375,22.131494140625,21.090283203125,13.6659423828125
28.643359375,23.124169921875,26.0341796875,22.159375,21.061962890625,13.61085205078125
28.6140625,22.9865966796875,25.9546875,22.164404296875,21.0970703125,13.623056030273437
28.6060546875,23.034765625,25.9484375,22.080419921875,21.195751953125,13.573617553710937
28.6119140625,23.035986328125,25.923046875,22.1275390625,21.17353515625,13.606027221679687
28.57109375,23.010791015625,26.05703125,22.246923828125,21.130126953125,13.583090209960938
28.5830078125,23.0987548828125,25.966796875,22.1052734375,21.11533203125,13.550489807128907
28.60546875,23.02060546875,25.9935546875,22.128564453125,21.13037109375,13.595443725585938
28.598828125,23.0999755859375,25.978125,22.0716796875,21.03642578125,13.54617919921875
28.5435546875,22.9042724609375,26.02734375,22.215185546875,20.9708984375,13.53465576171875
28.5791015625,22.9202392578125,26.078125,22.068408203125,20.9892578125,13.488516235351563
28.594140625,22.9710205078125,26.030078125,21.9591796875,21.00224609375,13.365478515625
28.598828125,22.9177490234375,26.0947265625,22.160107421875,21.091943359375,13.301119995117187
28.5638671875,22.93349609375,26.01953125,22.0685546875,21.02685546875,13.2621337890625
28.595703125,22.9756103515625,26.0373046875,22.031103515625,21.041796875,13.269134521484375
28.6083984375,22.9841552734375,26.0091796875,21.981884765625,20.96708984375,13.214801025390624
28.6033203125,22.965673828125,26.0041015625,22.10517578125,20.97685546875,13.216665649414063
28.5919921875,22.897900390625,26.00625,22.132373046875,21.03818359375,13.15009765625
28.5798828125,23.029638671875,26.04921875,22.10947265625,20.975732421875,13.182559204101562
28.5625,22.95693359375,26.0689453125,22.13173828125,20.962109375,13.195220947265625
28.5935546875,23.0769775390625,26.0240234375,22.060302734375,20.943505859375,13.170480346679687
28.549609375,22.9283935546875,26.051953125,22.1330078125,21.038818359375,13.17227783203125
28.5982421875,22.86787109375,26.136328125,21.98388671875,21.0390625,13.109779357910156
28.6236328125,22.964990234375,26.0427734375,22.0462890625,21.1248046875,13.102383422851563
28.6169921875,23.041357421875,26.0505859375,22.023388671875,21.141357421875,13.094573974609375
28.604296875,23.090673828125,26.09140625,22.03193359375,21.053662109375,13.119259643554688
28.6513671875,23.02705078125,26.0484375,22.020556640625,20.973095703125,13.039732360839844
28.6498046875,22.942724609375,25.9318359375,21.934814453125,21.037353515625,13.037712097167969
28.587890625,22.9694091796875,25.9912109375,22.0584716796875,20.910498046875,13.066163635253906
28.626171875,22.9376708984375,26.05703125,22.020458984375,20.99296875,13.0230224609375
28.596484375,22.9017822265625,26.0275390625,21.9880859375,20.971337890625,13.019956970214844
28.5716796875,22.8659912109375,26.1060546875,21.944921875,21.118505859375,13.066323852539062
28.562890625,22.8552734375,26.0599609375,21.966552734375,21.08466796875,13.092184448242188
28.5453125,22.838232421875,26.0630859375,21.89892578125,21.123095703125,12.996798706054687
28.5400390625,22.88046875,26.04375,21.8986083984375,21.03330078125,13.02763671875
28.4990234375,22.8337158203125,26.1654296875,21.9043701171875,21.039404296875,13.06768798828125
28.51328125,22.7704345703125,26.068359375,21.91748046875,21.072509765625,13.053857421875
28.4927734375,22.8060546875,26.0951171875,21.961669921875,21.072119140625,13.03714599609375
28.5140625,22.808203125,26.1197265625,21.929931640625,21.002099609375,13.017483520507813
28.5451171875,22.8246826171875,26.11953125,21.853466796875,20.97685546875,13.020880126953125
28.541015625,22.8277587890625,26.03671875,21.862255859375,20.940185546875,12.971647644042969
28.5353515625,22.839892578125,26.0302734375,21.85400390625,20.943896484375,12.946041870117188
28.559375,22.849365234375,26.0560546875,21.809521484375,20.9685546875,12.958233642578126
27.284765625,21.34462890625,24.138671875,19.9201171875,19.3313720703125,12.974676513671875
26.824609375,21.0208251953125,23.5955078125,19.6234375,18.99765625,12.951885986328126
26.35546875,20.6778076171875,23.273828125,19.3311767578125,18.6874755859375,12.931661987304688
25.8318359375,20.3434326171875,22.95771484375,19.0649658203125,18.46199951171875,12.912040710449219
25.4052734375,20.123974609375,22.6548828125,18.6823486328125,18.2090576171875,12.8919189453125
25.0931640625,19.910498046875,22.3751953125,18.4856689453125,18.0319091796875,12.900375366210938
24.758203125,19.671875,22.11728515625,18.309619140625,17.81187744140625,12.818484497070312
24.3203125,19.54471435546875,21.9142578125,18.121484375,17.536285400390625,12.857144165039063
23.90546875,19.37601318359375,21.68134765625,17.94794921875,17.337750244140626,12.827783203125
23.44375,19.16351318359375,21.54580078125,17.8302734375,17.147344970703124,12.780032348632812
23.0685546875,18.98458251953125,21.41689453125,17.7734130859375,16.982049560546876,12.790081787109376
22.7013671875,18.82203369140625,21.2634765625,17.763720703125,16.83663330078125,12.722866821289063
22.3205078125,18.59228515625,21.09677734375,17.6446533203125,16.6897216796875,12.738275146484375
22.066748046875,18.5022705078125,20.97041015625,17.48526611328125,16.559991455078126,12.766925048828124
21.8318359375,18.36827392578125,20.79560546875,17.377490234375,16.434085083007812,12.732635498046875
21.61455078125,18.26920166015625,20.68857421875,17.25955810546875,16.366976928710937,12.699896240234375
21.398681640625,18.2079833984375,20.5107421875,17.16080322265625,16.203564453125,12.70089111328125
21.239453125,18.0847900390625,20.4904296875,17.01976318359375,16.09929504394531,12.692184448242188
21.026318359375,17.946337890625,20.30263671875,16.93643798828125,15.9002197265625,12.70223388671875
20.8845458984375,17.678369140625,20.1490234375,16.82723388671875,15.737738037109375,12.751983642578125
20.694775390625,17.552685546875,20.0369140625,16.747216796875,15.689743041992188,12.749075317382813
20.5286865234375,17.53360595703125,19.813671875,16.658447265625,15.609921264648438,12.730018615722656
20.359765625,17.41170654296875,19.687109375,16.54522705078125,15.527153015136719,12.720068359375
20.1947265625,17.32294921875,19.62353515625,16.475732421875,15.387123107910156,12.6875
20.0947509765625,17.14417724609375,19.479443359375,16.4104736328125,15.311334228515625,12.710049438476563
19.956982421875,17.03118896484375,19.3810546875,16.34716796875,15.207913208007813,12.67332763671875
19.800341796875,16.93759765625,19.25791015625,16.2347900390625,15.152939605712891,12.664996337890624
19.70361328125,16.84189453125,19.24375,16.132421875,15.103826141357422,12.6738037109375
19.66136474609375,16.80570068359375,19.10146484375,16.0621337890625,15.054948425292968,12.670672607421874
19.493408203125,16.7510498046875,18.934033203125,15.99901123046875,15.012338256835937,12.639306640625
19.4489990234375,16.62242431640625,18.949755859375,15.9005859375,14.950102233886719,12.634268188476563
19.34642333984375,16.54893798828125,18.7341796875,15.82725830078125,14.83599853515625,12.608114624023438
19.34029541015625,16.5289794921875,18.67509765625,15.78797607421875,14.785088348388673,12.584439086914063
19.2724609375,16.46533203125,18.59716796875,15.67940673828125,14.710743713378907,12.594729614257812
19.19464111328125,16.369970703125,18.456005859375,15.63983154296875,14.675808715820313,12.591877746582032
19.07559814453125,16.22711181640625,18.362109375,15.6123291015625,14.644618225097656,12.554385375976562
18.99417724609375,16.1972900390625,18.27509765625,15.5146728515625,14.631956481933594,12.5317138671875
18.83533935546875,16.12880859375,18.19267578125,15.4347900390625,14.581941223144531,12.519853210449218
18.74697265625,16.0861328125,18.152001953125,15.35,14.565809631347657,12.506729125976562
18.66239013671875,15.98328857421875,18.0333984375,15.274462890625,14.519242095947266,12.461485290527344
18.5614990234375,15.7860595703125,17.9393798828125,15.24093017578125,14.558906555175781,12.491897583007812
18.5328125,15.7152099609375,17.8113525390625,15.185150146484375,14.535560607910156,12.4185791015625
18.37781982421875,15.68216552734375,17.7077880859375,15.1768310546875,14.500822448730469,12.465921020507812
18.2865966796875,15.689404296875,17.622314453125,15.121160888671875,14.406895446777344,12.472244262695312
18.11343994140625,15.59091796875,17.603271484375,15.047564697265624,14.337161254882812,12.478182983398437
18.02398681640625,15.53870849609375,17.4985595703125,14.95479736328125,14.325978851318359,12.495172119140625
17.97481689453125,15.4793212890625,17.443212890625,14.93992919921875,14.310772705078126,12.466864013671875
17.88377685546875,15.408837890625,17.32113037109375,14.87169189453125,14.257820129394531,12.48736572265625
17.8077392578125,15.37364501953125,17.29132080078125,14.8052978515625,14.204034423828125,12.47960968017578
17.7192138671875,15.2535400390625,17.22733154296875,14.816595458984375,14.168019104003907,12.444793701171875
17.6359130859375,14.94248046875,17.15980224609375,14.73604736328125,14.094615936279297,12.444923400878906
17.5239501953125,14.992431640625,17.099334716796875,14.651373291015625,14.037423706054687,12.403968811035156
17.4359130859375,14.93990478515625,16.958758544921874,14.582391357421875,13.870320129394532,12.358627319335938
17.33782958984375,14.92581787109375,16.91396484375,14.605206298828126,13.7452880859375,12.399520874023438
17.269732666015624,14.8880859375,16.843505859375,14.49727783203125,13.671685028076173,12.39515380859375
17.22342529296875,14.85186767578125,16.82105712890625,14.479916381835938,13.62540283203125,12.422015380859374
17.17479248046875,14.747802734375,16.754110717773436,14.419363403320313,13.644825744628907,12.412744140625
17.109222412109375,14.71375732421875,16.748330688476564,14.41009521484375,13.55164031982422,12.424264526367187
17.030322265625,14.636572265625,16.689678955078126,14.324234008789062,13.461134338378907,12.426019287109375
16.98262939453125,14.58839111328125,16.647433471679687,14.257574462890625,13.47247314453125,12.456051635742188
16.99873046875,14.556298828125,16.56757507324219,14.221197509765625,13.420112609863281,12.389328002929688
16.8870361328125,14.477490234375,16.541885375976562,14.204852294921874,13.322673034667968,12.360250854492188
16.837051391601562,14.4400390625,16.3780517578125,14.127066040039063,13.294210052490234,12.38292236328125
16.748428344726562,14.3097412109375,16.29736328125,14.146792602539062,13.311566162109376,12.364781188964844
16.68917236328125,14.37529296875,16.291021728515624,14.084359741210937,13.296556854248047,12.361151123046875
16.648257446289062,14.3131591796875,16.256884765625,14.072694396972656,13.270818328857422,12.366888427734375
16.616946411132812,14.26767578125,16.163491821289064,13.917633056640625,13.259024047851563,12.333029174804688
16.584814453125,14.22659912109375,16.054165649414063,13.950924682617188,13.229826354980469,12.367306518554688
16.497833251953125,14.26876220703125,16.0507080078125,13.925716400146484,13.209100341796875,12.33232421875
16.47042236328125,14.11568603515625,15.986285400390624,13.955372619628907,13.197646331787109,12.334149169921876
16.395672607421876,14.06099853515625,15.94010009765625,13.861435699462891,13.123959350585938,12.346749877929687
16.31883544921875,14.007861328125,15.85540771484375,13.835704803466797,13.001361083984374,12.288690185546875
16.245095825195314,13.8642333984375,15.8355224609375,13.85549545288086,12.954595947265625,12.302166748046876
16.274752807617187,13.7751708984375,15.76549072265625,13.751480865478516,12.829963684082031,12.27620849609375
16.191583251953126,13.680322265625,15.697171020507813,13.809581756591797,12.87078857421875,12.247125244140625
16.1281494140625,13.6151123046875,15.6636962890625,13.712871170043945,12.746940612792969,12.245314025878907
16.075460815429686,13.51961669921875,15.603680419921876,13.706529235839843,12.65660400390625,12.238717651367187
16.030361938476563,13.5245849609375,15.598965454101563,13.659345245361328,12.587174224853516,12.199948120117188
16.015655517578125,13.49473876953125,15.584579467773438,13.671718978881836,12.491317749023438,12.214028930664062
15.991024780273438,13.41964111328125,15.543148803710938,13.589913940429687,12.46532745361328,12.243913269042968
15.95157470703125,13.3635498046875,15.465670776367187,13.481819534301758,12.41763801574707,12.230502319335937
15.922210693359375,13.36107177734375,15.428701782226563,13.417481231689454,12.307809448242187,12.262373352050782
15.93011932373047,13.3932861328125,15.398553466796875,13.440286254882812,12.294484329223632,12.218716430664063
15.836524963378906,13.28643798828125,15.384353637695312,13.384222030639648,12.193963623046875,12.2466064453125
15.826522827148438,13.29056396484375,15.363088989257813,13.303407287597656,12.183015441894531,12.243055725097657
15.81282958984375,13.27030029296875,15.295144653320312,13.293169403076172,12.130896759033202,12.260733032226563
15.797027587890625,13.1764404296875,15.300970458984375,13.249576187133789,12.134664535522461,12.2279541015625
15.8139892578125,13.1086181640625,15.249899291992188,13.219959259033203,12.070142364501953,12.266876220703125
15.715383911132813,13.10572509765625,15.219125366210937,13.18445701599121,12.066875457763672,12.288629150390625
15.743075561523437,13.02298583984375,15.173236083984374,13.238183784484864,12.046186065673828,12.257476806640625
15.704165649414062,12.9762451171875,15.156988525390625,13.125850486755372,12.085131072998047,12.212124633789063
15.659262084960938,12.8989501953125,15.124285888671874,13.089577674865723,12.071186065673828,12.219949340820312
15.611428833007812,12.85218505859375,15.141372680664062,13.080423355102539,12.025971221923829,12.200608825683593
15.592807006835937,12.82525634765625,15.109677124023438,12.98475399017334,12.024351501464844,12.19815673828125
15.544435119628906,12.76546630859375,15.078079223632812,13.043230628967285,11.933899307250977,12.198377990722657
15.468753051757812,12.74276123046875,15.026730346679688,13.036286544799804,11.861198425292969,12.168276977539062
15.428973388671874,12.68211669921875,14.979168701171876,12.930746078491211,11.888335037231446,12.1825439453125
15.379835510253907,12.7110595703125,14.983526611328125,12.903596115112304,11.866041564941407,12.202395629882812
15.352487182617187,12.71846923828125,14.980990600585937,12.923595237731934,11.827278137207031,12.201547241210937
15.298025512695313,12.715087890625,14.924493408203125,12.883171463012696,11.775990295410157,12.21517333984375
15.254228973388672,12.73455810546875,14.904220581054688,12.813581275939942,11.714456558227539,12.1572998046875
15.216474914550782,12.65313720703125,14.8887451171875,12.848256874084473,11.668867492675782,12.16376190185547
15.141868591308594,12.63463134765625,14.859902954101562,12.852143096923829,11.684436798095703,12.117950439453125
15.152146911621093,12.5676513671875,14.864013671875,12.852496147155762,11.624352264404298,12.127455139160157
15.151014709472657,12.594091796875,14.837237548828124,12.745718574523925,11.594110870361328,12.092144775390626
15.122457885742188,12.62130126953125,14.820602416992188,12.723566627502441,11.540490341186523,12.081632995605469
15.049386596679687,12.5561279296875,14.824179077148438,12.6892915725708,11.465830230712891,12.088377380371094
15.078611755371094,12.54736328125,14.763815307617188,12.692413902282714,11.467915725708007,12.05341796875
15.02469482421875,12.58040771484375,14.758612060546875,12.639286613464355,11.444033813476562,12.063186645507812
15.016264343261719,12.5319091796875,14.748556518554688,12.630066108703613,11.449525451660156,12.035420227050782
15.013013458251953,12.47132568359375,14.732843017578125,12.576802062988282,11.447109985351563,11.994216918945312
15.001393890380859,12.4800537109375,14.671954345703124,12.618173599243164,11.375400161743164,12.022169494628907
15.024292755126954,12.4054931640625,14.70159912109375,12.527507209777832,11.331063079833985,11.994032287597657
14.997931671142577,12.43695068359375,14.663784790039063,12.467329216003417,11.329045867919922,12.010368347167969
14.986033630371093,12.35152587890625,14.647164916992187,12.451133537292481,11.261831283569336,12.008316040039062
14.974314117431641,12.291845703125,14.642919921875,12.446155166625976,11.241611862182618,11.927978515625
14.967962646484375,12.25186767578125,14.602032470703126,12.441345977783204,11.24205665588379,11.983404541015625
14.887528991699218,12.292431640625,14.634014892578126,12.411278581619262,11.223664855957031,11.880157470703125
14.871195220947266,12.20291748046875,14.634011840820312,12.261184787750244,11.184685516357423,11.953933715820312
14.798519897460938,12.18963623046875,14.598202514648438,12.240383672714234,11.178864288330079,11.913685607910157
14.795037841796875,12.16876220703125,14.55247802734375,12.25353193283081,11.168910217285156,11.911520385742188
14.738088989257813,12.15927734375,14.598931884765625,12.220416402816772,11.20595703125,11.9132568359375
14.759912109375,12.0961181640625,14.511698913574218,12.173890686035156,11.108360290527344,11.886485290527343
14.715898895263672,12.0963134765625,14.4652587890625,12.194591331481934,11.10288963317871,11.843508911132812
14.674788665771484,12.0633544921875,14.424308776855469,12.23626251220703,11.15723876953125,11.886837768554688
14.637641143798827,12.0692138671875,14.41766357421875,12.164627361297608,11.055568313598632,11.847866821289063
14.610530853271484,12.09365234375,14.382965087890625,12.080586576461792,11.10381851196289,11.888899230957032
14.579463958740234,12.05693359375,14.3748046875,12.075540828704835,11.055313873291016,11.89534912109375
14.62314453125,12.12366943359375,14.359713745117187,12.10832781791687,10.981220626831055,11.83692626953125
14.655487823486329,12.1839111328125,14.353732299804687,12.065994596481323,10.909860992431641,11.834109497070312
14.564698791503906,12.0855712890625,14.294500732421875,12.092999792098999,10.985617065429688,11.823994445800782
14.553997802734376,12.01580810546875,14.257723999023437,12.13534173965454,10.941500854492187,11.810366821289062
14.528361511230468,12.00908203125,14.199423217773438,12.049417161941529,10.933582305908203,11.848214721679687
14.523503875732422,11.9798095703125,14.224386596679688,12.029278707504272,10.95047378540039,11.849580383300781
14.545899963378906,11.9611083984375,14.163461303710937,12.027515840530395,10.866413879394532,11.805224609375
14.526801300048827,11.96513671875,14.116812133789063,12.032295846939087,10.889102172851562,11.841793823242188
14.512057113647462,12.01361083984375,14.105609130859374,12.013376450538635,10.865615844726562,11.818984985351562
14.481438827514648,12.04224853515625,14.129423522949219,12.065245223045348,10.850297164916991,11.729672241210938
14.5053955078125,11.955517578125,14.05838623046875,12.028179121017455,10.822511291503906,11.749151611328125
14.44557991027832,11.95675048828125,14.006001281738282,11.91154179573059,10.822057342529297,11.64276123046875
14.441268920898438,11.9250732421875,13.986904907226563,11.94278552532196,10.782327651977539,11.652415466308593
14.495291137695313,11.94713134765625,14.000537109375,11.988358068466187,10.798963928222657,11.627406311035156
14.450165557861329,11.8517578125,13.944229125976562,11.963818073272705,10.837348175048827,11.595001220703125
14.445503997802735,11.8629150390625,13.957466125488281,11.987894892692566,10.850541687011718,11.598629760742188
14.431199645996093,11.87591552734375,13.903327941894531,11.9688321352005,10.799530410766602,11.569978332519531
14.374850463867187,11.84580078125,13.898545837402343,11.870561385154724,10.773077392578125,11.506532287597656
14.394671630859374,11.80260009765625,13.882157897949218,11.89625949859619,10.717308807373048,11.562210083007812
14.375295639038086,11.84014892578125,13.8971435546875,11.836899614334106,10.656157684326171,11.55318603515625
14.382684326171875,11.83218994140625,13.841282653808594,11.816349864006042,10.745702362060547,11.5993408203125
14.402393341064453,11.859326171875,13.840377807617188,11.894072914123536,10.69144515991211,11.600457763671875


==> data_raw/ablations_mistral.csv <==
only_first,only_last,uniform,avg_sens,clipped_sens,baseline
28.825892857142858,28.839285714285715,28.819196428571427,28.805059523809526,28.8125,28.81845238095238
28.867559523809526,28.826636904761905,28.929315476190474,28.999255952380953,29.00297619047619,28.305803571428573
28.824404761904763,28.800595238095237,28.932291666666668,28.97842261904762,28.97842261904762,28.022321428571427
28.772321428571427,28.875744047619047,28.92485119047619,29.11532738095238,29.10639880952381,27.713541666666668
28.89657738095238,28.938244047619047,28.87202380952381,28.859375,29.017857142857142,27.424107142857142
28.886160714285715,28.881696428571427,28.776041666666668,28.633184523809526,29.071428571428573,27.200892857142858
28.901785714285715,28.901041666666668,28.540178571428573,28.477678571428573,29.03125,26.946428571428573
28.91220238095238,28.776785714285715,28.38764880952381,28.226190476190474,28.735863095238095,26.706845238095237
28.882440476190474,28.791666666666668,28.196428571428573,28.097470238095237,28.465029761904763,26.462053571428573
28.904017857142858,28.664434523809526,28.178571428571427,27.444940476190474,28.09375,26.230654761904763
28.656994047619047,28.514880952380953,28.131696428571427,26.817708333333332,27.67485119047619,25.988839285714285
28.63764880952381,28.32514880952381,27.624255952380953,26.145833333333332,27.413690476190474,25.75297619047619
28.677083333333332,28.185267857142858,27.119791666666668,25.610863095238095,26.857142857142858,25.497767857142858
28.66592261904762,28.101190476190474,26.411458333333332,25.138392857142858,26.53720238095238,25.238095238095237
28.656994047619047,27.792410714285715,25.18154761904762,24.514880952380953,26.120535714285715,24.988095238095237
28.641369047619047,27.530505952380953,23.63467261904762,23.507068452380953,25.339285714285715,24.669642857142858
28.64657738095238,27.271205357142858,22.270089285714285,22.56547619047619,24.131324404761905,24.237723214285715
28.632440476190474,27.08407738095238,21.579613095238095,21.97842261904762,23.409040178571427,23.988839285714285
28.575892857142858,26.790178571428573,20.796875,21.7578125,22.712239583333332,23.739955357142858
28.597470238095237,26.50967261904762,19.574590773809526,21.037574404761905,21.921130952380953,23.420386904761905
28.613839285714285,26.234375,19.42001488095238,20.17485119047619,21.818731398809526,23.112165178571427
28.639136904761905,26.120907738095237,19.018229166666668,19.231584821428573,20.986886160714285,22.911458333333332
28.632440476190474,26.063616071428573,18.446428571428573,18.08110119047619,20.359002976190474,22.763206845238095
28.645089285714285,25.854910714285715,17.794270833333332,17.635230654761905,19.4921875,22.59281994047619
28.598958333333332,25.67671130952381,17.169270833333332,17.38095238095238,18.804408482142858,22.41201636904762
28.631696428571427,25.459635416666668,16.699776785714285,17.244791666666668,17.576032366071427,22.267113095238095
28.618303571428573,25.478794642857142,16.408668154761905,16.662574404761905,16.558826264880953,22.119419642857142
28.61532738095238,25.417410714285715,16.92392113095238,16.192150297619047,15.924014136904763,21.977120535714285
28.584821428571427,25.09188988095238,16.5390625,15.893973214285714,15.640485491071429,21.87983630952381
28.592261904761905,24.804315476190474,16.279761904761905,15.71484375,15.150390625,21.769159226190474
28.628720238095237,24.448474702380953,15.694196428571429,15.635602678571429,14.689732142857142,21.729166666666668
28.613839285714285,24.138206845238095,15.93656994047619,15.50390625,14.314360119047619,21.630022321428573
28.601934523809526,23.76767113095238,15.49906994047619,15.630952380952381,14.055152529761905,21.546037946428573
28.581845238095237,23.251302083333332,15.435825892857142,15.525111607142858,13.762276785714286,21.42001488095238
28.54985119047619,22.953125,15.543712797619047,15.439546130952381,13.619605654761905,21.303013392857142
28.561011904761905,22.498325892857142,15.568080357142858,15.571056547619047,13.304408482142858,21.169084821428573
28.584821428571427,21.882254464285715,15.186941964285714,15.300223214285714,13.449683779761905,21.025204613095237
28.573660714285715,21.721540178571427,15.03608630952381,15.036923363095237,13.477957589285714,20.915178571428573
28.561011904761905,21.734933035714285,15.131324404761905,15.19624255952381,12.765625,20.746558779761905
28.575892857142858,21.44326636904762,15.076078869047619,15.178943452380953,12.394810267857142,20.677734375
28.600446428571427,21.416480654761905,14.575334821428571,15.009114583333334,12.171688988095237,20.620256696428573
28.57217261904762,21.488653273809526,14.367745535714286,14.728608630952381,11.93071056547619,20.465680803571427
28.600446428571427,21.366443452380953,14.635044642857142,14.78999255952381,11.860816592261905,20.339285714285715
28.570684523809526,21.100446428571427,14.79594494047619,14.6015625,11.681966145833334,20.234095982142858
28.578869047619047,20.939174107142858,14.480096726190476,14.542596726190476,11.786830357142858,20.072451636904763
28.816964285714285,21.038597470238095,14.464099702380953,14.644903273809524,11.80073474702381,19.929408482142858
28.851190476190474,20.907552083333332,14.743489583333334,14.343377976190476,11.57221912202381,19.746744791666668
28.863095238095237,21.004278273809526,14.5546875,14.231770833333334,11.609281994047619,19.586774553571427
28.840029761904763,20.912946428571427,14.660528273809524,14.202008928571429,11.398716517857142,19.27236793154762
28.863095238095237,20.791387648809526,14.76171875,14.080357142857142,11.375651041666666,19.12899925595238
28.618303571428573,20.688244047619047,14.677827380952381,14.045758928571429,11.060732886904763,18.943731398809526
28.855654761904763,20.45517113095238,14.368303571428571,14.221168154761905,10.724702380952381,18.796316964285715
28.824404761904763,20.187034970238095,14.352306547619047,13.920200892857142,10.44428943452381,18.71489025297619
28.819940476190474,19.986328125,14.20405505952381,13.89360119047619,10.096493675595237,18.60844494047619
28.828869047619047,19.84365699404762,14.038876488095237,13.733072916666666,10.1591796875,18.515438988095237
28.83407738095238,19.634114583333332,14.447730654761905,13.793154761904763,10.19428943452381,18.411644345238095
28.834821428571427,19.445591517857142,14.330543154761905,13.78031994047619,9.903645833333334,18.164899553571427
28.838541666666668,19.29296875,14.003720238095237,13.593191964285714,9.751162574404763,17.997395833333332
28.842261904761905,19.29399181547619,13.824962797619047,13.634114583333334,9.898251488095237,17.95112537202381
28.921875,19.152064732142858,13.598958333333334,13.573381696428571,9.794689360119047,17.839983258928573
28.873511904761905,18.985584077380953,13.46875,13.720424107142858,9.734375,17.504092261904763
28.895833333333332,19.062872023809526,13.948474702380953,13.811197916666666,9.692196800595237,17.222051711309526
28.649553571428573,19.05282738095238,13.813802083333334,13.79780505952381,9.657389322916666,17.122628348214285
28.68154761904762,18.945079985119047,13.78515625,13.705915178571429,9.330543154761905,17.048595610119047
28.678571428571427,18.91020275297619,13.838727678571429,13.892113095238095,9.18656994047619,16.96884300595238
28.671130952380953,18.837332589285715,13.997953869047619,13.936383928571429,9.065173921130953,17.00883556547619
28.716517857142858,18.879185267857142,13.762276785714286,13.790550595238095,9.239025297619047,16.81928943452381
28.705357142857142,18.77397228422619,13.76469494047619,13.907552083333334,8.944661458333334,16.7431640625
28.89657738095238,18.681908017113095,13.821428571428571,13.907924107142858,8.805757068452381,16.576055617559526
28.889136904761905,18.638485863095237,13.817522321428571,13.609747023809524,8.76850818452381,16.449962797619047
28.874255952380953,18.647484188988095,13.854352678571429,13.804315476190476,8.454752604166666,16.332845052083332
28.902529761904763,18.703497023809526,13.750186011904763,13.703311011904763,8.501302083333334,16.309000651041668
28.928571428571427,18.684802827380953,13.788690476190476,13.786458333333334,8.533482142857142,16.166341145833332
28.90922619047619,18.565406436011905,13.57514880952381,13.690104166666666,8.391834077380953,16.067653111049108
28.95014880952381,18.619349888392858,13.781622023809524,13.718563988095237,8.395786830357142,16.051205589657737
28.953869047619047,18.440941220238095,13.007998511904763,13.555059523809524,8.451078869047619,15.943615141369047
28.995535714285715,18.37051246279762,13.191778273809524,13.603794642857142,8.575334821428571,15.949483235677084
28.998511904761905,18.201102120535715,12.814918154761905,13.549665178571429,8.623325892857142,15.907209123883929
28.984375,18.193987165178573,13.168526785714286,13.35453869047619,8.532807849702381,15.836873372395834
28.988095238095237,18.15518043154762,12.893043154761905,13.372395833333334,8.594610305059524,15.856648763020834
28.929315476190474,18.090936569940474,12.624813988095237,13.317708333333334,7.935081845238095,15.72137451171875
28.920386904761905,18.037074497767858,12.707775297619047,13.197916666666666,8.308826264880953,15.680557977585565
28.90625,18.00595238095238,12.67485119047619,13.203497023809524,7.889276413690476,15.629417782738095
28.912946428571427,18.0986328125,12.760416666666666,13.065290178571429,7.532645089285714,15.601530529203869
28.921875,18.007161458333332,12.592075892857142,13.083705357142858,7.566917782738095,15.588182721819196
28.952380952380953,17.96196056547619,12.771019345238095,13.194196428571429,7.660435267857143,15.512949625651041
28.95907738095238,18.011067708333332,12.548921130952381,13.399274553571429,7.709588913690476,15.408389136904763
29.045386904761905,17.899228050595237,12.489583333333334,13.11030505952381,7.666457403273809,15.360682896205358
29.055803571428573,17.934244791666668,12.347842261904763,13.09281994047619,7.687523251488095,15.36066400437128
29.003720238095237,17.896856398809526,12.541480654761905,12.96391369047619,7.636579241071429,15.260237920851935
28.991071428571427,17.775948660714285,12.676525297619047,13.160900297619047,7.678873697916667,15.198558989025297
28.958333333333332,17.905784970238095,12.492745535714286,13.031808035714286,7.532831101190476,15.181515648251487
28.788690476190474,17.85249255952381,12.584821428571429,12.937127976190476,7.433965773809524,15.174646286737351
28.9375,17.777669270833332,12.641369047619047,12.944196428571429,7.588099888392857,15.128355480375744
28.969494047619047,17.768973214285715,12.492931547619047,12.828869047619047,7.533854166666667,15.116696312313987
28.953125,17.706287202380953,12.494791666666666,12.76953125,7.583891369047619,15.065370105561756
28.90625,17.6982421875,12.543526785714286,12.459263392857142,7.69677734375,15.079546973818825
28.930059523809526,17.736328125,12.57124255952381,12.230375744047619,7.5041387648809526,15.058704194568453
28.925595238095237,17.76162574404762,12.484933035714286,12.380394345238095,7.559547061011905,15.066842215401786
28.942708333333332,17.717633928571427,12.632254464285714,12.171502976190476,7.706845238095238,15.030718848818825
28.95610119047619,17.677176339285715,12.419642857142858,12.308221726190476,7.531156994047619,14.97966076078869
28.953125,17.737444196428573,12.392113095238095,12.310267857142858,7.393415178571429,14.964140392485119
28.97470238095238,17.689639136904763,12.251302083333334,12.281901041666666,7.502511160714286,14.975520542689733
28.984375,17.64360119047619,12.572730654761905,12.243861607142858,7.355422247023809,14.937977382114955
28.976934523809526,17.566778273809526,12.358816964285714,12.387834821428571,7.445963541666667,14.925896780831474
28.965029761904763,17.627557663690474,12.131138392857142,12.653459821428571,7.500372023809524,14.916543143136161
28.966517857142858,17.541573660714285,12.441592261904763,12.496465773809524,7.298363095238095,14.850816999162946
28.979910714285715,17.593331473214285,12.10844494047619,12.143415178571429,7.270414806547619,14.797257922944569
29.023065476190474,17.624767485119047,12.130766369047619,12.320126488095237,7.2746465773809526,14.814102172851562
28.972470238095237,17.59579613095238,11.759486607142858,12.414899553571429,7.236467633928571,14.752672467912946
28.93452380952381,17.481677827380953,11.84672619047619,12.265997023809524,7.309244791666667,14.762014479864211
28.93452380952381,17.5224609375,12.047619047619047,12.100074404761905,7.316499255952381,14.770372663225446
28.939732142857142,17.546177455357142,12.118489583333334,12.274181547619047,7.097958519345238,14.780465262276786
28.96875,17.573939732142858,11.827380952380953,12.458147321428571,7.105631510416667,14.749037243071056
28.977678571428573,17.491629464285715,11.821800595238095,12.389043898809524,7.0500372023809526,14.750280471075149
28.816220238095237,17.494605654761905,11.825706845238095,12.588727678571429,7.091169084821429,14.737588065011161
28.838541666666668,17.517252604166668,11.710193452380953,12.736700148809524,7.205403645833333,14.75138927641369
28.773809523809526,17.58017113095238,11.68061755952381,12.60649181547619,6.887788318452381,14.777149018787203
28.77157738095238,17.400669642857142,11.616443452380953,12.755952380952381,6.9287109375,14.714406331380209
28.76860119047619,17.187220982142858,11.57514880952381,12.499813988095237,6.889276413690476,14.722082955496651
28.78720238095238,16.99209449404762,11.638578869047619,12.568080357142858,6.868024553571429,14.72594488234747
28.781994047619047,16.878720238095237,11.724144345238095,12.53031994047619,6.943359375,14.737505958193825
28.791666666666668,16.867745535714285,11.773065476190476,12.445777529761905,6.937034970238095,14.708370390392485
28.995535714285715,16.76162574404762,11.601934523809524,12.513113839285714,6.661225818452381,14.686075846354166
29.034970238095237,16.716610863095237,11.689546130952381,12.573474702380953,6.5402715773809526,14.68496340797061
29.052083333333332,16.864769345238095,11.599888392857142,12.375372023809524,6.469912574404762,14.596527826218377
29.023065476190474,16.760323660714285,11.529017857142858,12.134858630952381,6.164202008928571,14.588548206147694
29.002232142857142,16.712704613095237,11.787946428571429,12.134207589285714,6.387044270833333,14.619599841889881
29.007440476190474,16.62881324404762,11.50297619047619,12.288690476190476,5.953776041666667,14.574269612630209
28.93154761904762,16.686383928571427,11.590587797619047,12.222098214285714,6.000790550595238,14.559919084821429
28.96577380952381,16.570777529761905,11.778087797619047,12.06733630952381,6.057524181547619,14.539938063848586
28.93452380952381,16.475167410714285,11.653645833333334,12.172619047619047,6.1853143601190474,14.51957266671317
28.957589285714285,16.476283482142858,11.542596726190476,12.129278273809524,5.826497395833333,14.516702197846913
28.961309523809526,16.534319196428573,11.524925595238095,12.072358630952381,5.7790643601190474,14.491768973214286
28.985119047619047,16.538318452380953,11.561755952380953,12.003534226190476,5.657412574404762,14.455677577427455
28.985119047619047,16.573753720238095,11.308779761904763,12.49516369047619,5.757859002976191,14.494390215192523
29.023065476190474,16.418619791666668,11.423363095238095,12.328125,5.779668898809524,14.440466017950149
29.058779761904763,16.290783110119047,11.525669642857142,12.378255208333334,5.733305431547619,14.462663196382069
29.07217261904762,16.36421130952381,11.400483630952381,12.280598958333334,5.644252232142857,14.420524233863468
29.004464285714285,16.48046875,11.487537202380953,12.147693452380953,5.685081845238095,14.457105364118304
29.023065476190474,16.399832589285715,11.441592261904763,12.236514136904763,5.8173828125,14.441506522042411
29.031994047619047,16.30766369047619,11.464285714285714,12.302176339285714,5.8186151413690474,14.374915713355655
29.016369047619047,16.293433779761905,11.413690476190476,12.390811011904763,5.736909412202381,14.320990426199776
29.008928571428573,16.273623511904763,11.305431547619047,12.222842261904763,5.763753255208333,14.349179222470237
29.04092261904762,16.306454613095237,11.430989583333334,12.269624255952381,5.750604538690476,14.366282145182291
29.004464285714285,16.34765625,11.338169642857142,12.261439732142858,5.894996279761905,14.33718508765811
29.000744047619047,16.338634672619047,11.389229910714286,12.204241071428571,5.790480840773809,14.27113778250558
28.975446428571427,16.279854910714285,11.529296875,12.249906994047619,5.968912760416667,14.216431753976005
28.948660714285715,16.287760416666668,11.246837797619047,12.294270833333334,5.795689174107143,14.149855477469307
28.959821428571427,16.381184895833332,11.254092261904763,12.244605654761905,5.754487537202381,14.074877057756696
28.973958333333332,16.23525855654762,10.723214285714286,12.41015625,5.690592447916667,14.075945172991071
28.949404761904763,16.104678199404763,10.787946428571429,12.169177827380953,5.742640904017857,14.049301510765439
28.947916666666668,15.996930803571429,10.603422619047619,12.193266369047619,5.527367001488095,14.040831066313244
28.894345238095237,16.045433407738095,10.930059523809524,12.16117931547619,5.801850818452381,14.071021670386905
28.930803571428573,16.010509672619047,10.816592261904763,11.947172619047619,5.554850260416667,14.038108462379093
28.957589285714285,15.849051339285714,11.154017857142858,12.04985119047619,5.487188430059524,14.040479387555804
28.96279761904762,15.84370349702381,10.946056547619047,12.163225446428571,5.525111607142857,14.010015578497024
28.95610119047619,15.957635788690476,11.103050595238095,12.214750744047619,5.483840215773809,14.024060930524554
28.980654761904763,15.929408482142858,11.26171875,12.044735863095237,5.695963541666667,14.045153299967447
28.968005952380953,15.772786458333334,11.440104166666666,12.187593005952381,5.543480282738095,14.006288800920759
28.976190476190474,15.87114025297619,11.293154761904763,12.179408482142858,5.469401041666667,14.036270504906064
28.99702380952381,15.707868303571429,11.208519345238095,12.098121279761905,5.466378348214286,14.026313781738281
28.96577380952381,15.606538318452381,11.061197916666666,12.061197916666666,5.312476748511905,14.008733113606771
28.953869047619047,15.521763392857142,11.209821428571429,12.257068452380953,5.489536830357143,14.012930733816964
28.964285714285715,15.564034598214286,11.063058035714286,12.276134672619047,5.439243861607143,14.029064360119047
28.96279761904762,15.606212797619047,10.978608630952381,12.103794642857142,5.531761532738095,13.920983450753349
29.032738095238095,15.520972842261905,10.952752976190476,12.189732142857142,5.350144159226191,13.991090320405506
29.01860119047619,15.523111979166666,11.08882068452381,12.152157738095237,5.334054129464286,13.984993344261532
29.045386904761905,15.44819568452381,10.997953869047619,11.804873511904763,5.290015811011905,14.007098606654576
29.036458333333332,15.517113095238095,10.832775297619047,12.130022321428571,5.433942522321429,13.980477469308036
29.057291666666668,15.532738095238095,10.826822916666666,11.866443452380953,5.531552269345238,14.008589245024181
29.042410714285715,15.412109375,10.824869791666666,12.022972470238095,5.477213541666667,14.009460085914249
29.015625,15.431501116071429,10.827380952380953,12.019345238095237,5.708333333333333,13.954911731538319
29.046130952380953,15.522181919642858,10.81733630952381,12.083519345238095,5.566452752976191,13.940119425455729
28.989583333333332,15.53218005952381,10.907366071428571,11.833519345238095,5.665713355654762,13.924855550130209
28.998511904761905,15.508138020833334,11.04985119047619,11.85844494047619,5.687593005952381,13.921339489164806
29.006696428571427,15.548595610119047,11.0234375,12.064267113095237,5.641624813988095,13.914894467308407
29.023809523809526,15.477957589285714,10.856770833333334,12.028645833333334,5.515764508928571,13.956514630998884
29.047619047619047,15.423177083333334,10.93656994047619,12.298549107142858,5.523739769345238,13.890672956194196
29.048363095238095,15.570498511904763,11.034040178571429,12.349237351190476,5.4865606398809526,13.882622491745721
29.08110119047619,15.576683407738095,10.765997023809524,12.290364583333334,5.434756324404762,13.870571681431361
29.073660714285715,15.623511904761905,11.026227678571429,12.291759672619047,5.368582589285714,13.880037943522135
29.03720238095238,15.733258928571429,11.116443452380953,11.959263392857142,5.520600818452381,13.891155061267671
29.05654761904762,15.752604166666666,10.946800595238095,11.992931547619047,5.565499441964286,13.913867405482701
29.033482142857142,15.636532738095237,11.037388392857142,11.988095238095237,5.465215773809524,13.888599577404204
28.988839285714285,15.736514136904763,11.058779761904763,12.040178571428571,5.437523251488095,13.852337791806175
29.016369047619047,15.734700520833334,11.046130952380953,11.968936011904763,5.513346354166667,13.843699500674294
29.02157738095238,15.793619791666666,10.785342261904763,12.1015625,5.622628348214286,13.843344915480841
29.03125,15.654854910714286,10.793712797619047,12.289806547619047,5.618094308035714,13.842928568522135
28.965029761904763,15.615745907738095,10.984002976190476,12.154947916666666,5.685942150297619,13.854008992513021
29.010416666666668,15.619884672619047,11.048921130952381,12.125744047619047,5.6237676711309526,13.874267578125
28.988839285714285,15.643368675595237,10.777157738095237,11.88671875,5.450846354166667,13.849923270089286
28.98735119047619,15.627418154761905,10.731026785714286,11.95610119047619,5.476911272321429,13.852904546828498
28.985863095238095,15.634579613095237,10.728422619047619,12.078683035714286,5.390973772321429,13.846011570521764
28.991815476190474,15.591796875,10.758928571428571,11.88969494047619,5.435570126488095,13.866521199544271
28.98735119047619,15.694754464285714,10.96196056547619,12.180989583333334,5.333379836309524,13.802178519112724
28.979166666666668,15.521251860119047,10.722842261904763,12.20014880952381,5.4499395461309526,13.808571043468657
28.95610119047619,15.466099330357142,10.549665178571429,12.144345238095237,5.480398995535714,13.782244001116071
28.922619047619047,15.481538318452381,10.646391369047619,11.941778273809524,5.565243675595238,13.834874107724143
28.924107142857142,15.556919642857142,10.57719494047619,12.044642857142858,5.599772135416667,13.779072897774833
28.920386904761905,15.551199776785714,10.578869047619047,11.975818452380953,5.440801711309524,13.756136576334635
28.973214285714285,15.630394345238095,10.517206101190476,12.025669642857142,5.449614025297619,13.685808454241071
28.926339285714285,15.462658110119047,10.700799851190476,12.024553571428571,5.564034598214286,13.683506375267392
28.946428571428573,15.668108258928571,10.957217261904763,11.945498511904763,5.461774553571429,13.711231231689453
28.951636904761905,15.531156994047619,10.776041666666666,12.154761904761905,5.398716517857143,13.673626491001674
28.972470238095237,15.558221726190476,10.689174107142858,12.185639880952381,5.553548177083333,13.637011210123697
28.97172619047619,15.624209449404763,10.702380952380953,12.197916666666666,5.347702752976191,13.659241449265252
28.985863095238095,15.488932291666666,10.720238095238095,11.938244047619047,5.448846726190476,13.67347626459031
28.960565476190474,15.397600446428571,10.620721726190476,11.797991071428571,5.4230840773809526,13.667000725155784
28.954613095238095,15.25395275297619,10.71781994047619,12.003720238095237,5.381463913690476,13.668521517799014
28.942708333333332,15.511858258928571,10.858816964285714,11.962425595238095,5.354096912202381,13.663084847586495
28.970982142857142,15.336402529761905,10.892113095238095,12.108816964285714,5.352980840773809,13.74336696806408
29.000744047619047,15.310407366071429,10.748511904761905,12.290736607142858,5.496977306547619,13.647110711960565
28.964285714285715,15.286597842261905,10.855654761904763,12.280505952380953,5.410226004464286,13.623663584391275
28.976190476190474,15.42094494047619,10.63671875,11.977213541666666,5.505231584821429,13.623626708984375
29.003720238095237,15.357561383928571,10.742559523809524,11.948846726190476,5.282087053571429,13.588212149483818
29.001488095238095,15.496744791666666,10.810825892857142,12.021949404761905,5.610072544642857,13.536460876464844
28.979166666666668,15.454706101190476,10.795572916666666,11.950892857142858,5.366234188988095,13.585030328659784
28.982142857142858,15.502604166666666,10.983258928571429,12.026227678571429,5.451543898809524,13.565226236979166
28.979910714285715,15.446661086309524,10.967075892857142,12.086495535714286,5.595819382440476,13.58928716750372
28.988095238095237,15.39057849702381,10.670572916666666,12.26078869047619,5.551781063988095,13.590037027994791
28.980654761904763,15.420712425595237,10.933407738095237,12.1328125,5.391462053571429,13.560302734375
28.982886904761905,15.359468005952381,10.454985119047619,12.01953125,5.362420944940476,13.540162222726005
28.982886904761905,15.232328869047619,10.659598214285714,12.114769345238095,5.6701543898809526,13.54828861781529
28.976190476190474,15.369466145833334,10.381696428571429,12.109933035714286,5.250116257440476,13.557917821974982
29.016369047619047,15.360444568452381,10.815290178571429,12.035714285714286,5.247512090773809,13.557268960135323
28.991071428571427,15.397925967261905,10.396391369047619,12.028459821428571,5.331147693452381,13.573470524379186
28.995535714285715,15.37007068452381,10.804222470238095,12.068824404761905,5.247116815476191,13.608118329729352
28.98735119047619,15.463076636904763,10.45014880952381,11.949032738095237,5.212425595238095,13.592093513125466
28.95610119047619,15.308314732142858,10.600260416666666,12.002232142857142,5.123628162202381,13.581123897007533
28.976934523809526,15.332310267857142,10.541573660714286,11.992931547619047,5.221656436011905,13.582412719726562
28.993303571428573,15.526506696428571,10.592261904761905,12.029575892857142,5.0729864211309526,13.526858375186013
28.998511904761905,15.267345610119047,10.425037202380953,12.074776785714286,5.163481212797619,13.555640811011905
29.00297619047619,15.423084077380953,10.891741071428571,12.189360119047619,5.094168526785714,13.55744370960054
29.035714285714285,15.368768601190476,10.491443452380953,12.203497023809524,5.261416480654762,13.549507504417782
29.050595238095237,15.505254836309524,10.371651785714286,12.234561011904763,5.326636904761905,13.561558314732142
29.029761904761905,15.44331287202381,10.696986607142858,12.082775297619047,5.291062127976191,13.52974610101609
29.038690476190474,15.382626488095237,10.649646577380953,12.156622023809524,5.073521205357143,13.512549990699405
29.063244047619047,15.380998883928571,10.790643601190476,12.103608630952381,5.17724609375,13.52888416108631
29.014880952380953,15.419084821428571,10.730654761904763,12.046875,5.162644159226191,13.48530760265532
28.99032738095238,15.362165178571429,10.569754464285714,11.973400297619047,5.015252976190476,13.506783258347284
28.994791666666668,15.364862351190476,10.584635416666666,12.063988095238095,5.284691220238095,13.438724699474516
29.002232142857142,15.245628720238095,10.692522321428571,11.938058035714286,5.31884765625,13.428854261125837
28.970238095238095,15.28031994047619,10.697172619047619,11.985491071428571,5.5861700148809526,13.455663226899647
28.938244047619047,15.295293898809524,10.682477678571429,12.176339285714286,5.419852120535714,13.430353800455729
28.986607142857142,15.273856026785714,10.600818452380953,11.998325892857142,5.372442336309524,13.479919796898251
28.979166666666668,15.141043526785714,10.515811011904763,11.878720238095237,5.402204241071429,13.48440442766462
29.024553571428573,15.29389880952381,10.529203869047619,12.264880952380953,5.224981398809524,13.465298607235862
28.976934523809526,15.374162946428571,10.586681547619047,12.00874255952381,5.333844866071429,13.472625550769624
28.983630952380953,15.345238095238095,10.480096726190476,11.792782738095237,5.135044642857143,13.48232178460984
28.97172619047619,15.213076636904763,10.3671875,12.202752976190476,5.232979910714286,13.468446640741258
28.958333333333332,15.277529761904763,10.773623511904763,11.805431547619047,5.303106398809524,13.460990724109468
29.015625,15.190987723214286,10.488467261904763,11.952566964285714,5.143229166666667,13.514809744698661
29.00967261904762,15.15327380952381,10.550595238095237,12.192522321428571,5.255254836309524,13.432628086635045
28.98735119047619,15.133858816964286,10.755208333333334,12.503348214285714,5.3513067336309526,13.452326456705729
28.953125,15.179873511904763,10.663690476190476,12.025669642857142,5.424665178571429,13.500062125069755
28.957589285714285,15.132975260416666,10.555059523809524,12.232328869047619,5.424944196428571,13.489574614025297
28.975446428571427,15.111839657738095,10.459077380952381,12.319475446428571,5.391624813988095,13.479741596040272
28.994791666666668,15.135230654761905,10.505952380952381,12.24609375,5.125279017857143,13.447783697219123
28.982142857142858,15.045061383928571,10.557477678571429,12.228794642857142,5.105585007440476,13.383498963855562
29.011904761904763,15.39555431547619,10.617931547619047,12.042410714285714,5.026948474702381,13.441588265555245
29.072916666666668,15.305245535714286,10.746651785714286,12.148623511904763,5.116559709821429,13.396430242629279
29.019345238095237,15.296549479166666,10.542224702380953,11.662202380952381,5.168317522321429,13.387530917213077
29.00595238095238,15.075055803571429,10.33203125,11.713727678571429,5.077520461309524,13.390461876278831
29.026785714285715,15.239164806547619,10.585565476190476,11.598772321428571,5.235398065476191,13.3514891124907
29.003720238095237,15.281808035714286,10.571428571428571,11.936755952380953,5.088402157738095,13.272562299455915
29.02529761904762,15.239862351190476,10.515811011904763,11.737909226190476,5.047921316964286,13.290083930605935
29.01264880952381,15.241768973214286,10.579427083333334,11.421130952380953,5.123558407738095,13.277971903483072
28.991071428571427,15.26176525297619,10.478050595238095,11.688895089285714,5.2004278273809526,13.229655311221169
29.010416666666668,15.247953869047619,10.279575892857142,11.674572172619047,5.1071893601190474,13.29014133271717
28.970238095238095,15.361700148809524,10.514136904761905,11.604724702380953,5.009672619047619,13.23122160775321
28.96279761904762,15.239443824404763,10.498046875,11.487816220238095,5.126395089285714,13.244389306931268
29.020833333333332,15.226934523809524,10.345703125,11.695498511904763,5.111235119047619,13.265386308942523
28.996279761904763,15.264741443452381,10.459449404761905,11.736607142857142,5.157040550595238,13.236936387561617
28.966517857142858,15.242280505952381,10.322730654761905,11.670200892857142,5.238839285714286,13.160437356858026
28.975446428571427,15.177594866071429,10.795386904761905,11.493303571428571,4.937174479166667,13.157661437988281
28.969494047619047,15.299711681547619,10.557291666666666,11.421502976190476,5.184430803571429,13.138423556373233
28.92485119047619,15.294456845238095,10.670758928571429,11.224702380952381,5.108072916666667,13.088753836495536
28.969494047619047,15.309430803571429,10.677827380952381,11.305431547619047,5.166201636904762,13.13895507085891
28.999255952380953,15.289806547619047,10.640811011904763,10.995907738095237,5.282877604166667,13.022980281284877
28.957589285714285,15.315987723214286,10.548735119047619,11.527715773809524,5.024739583333333,13.02169908796038
28.94717261904762,15.323893229166666,10.483630952380953,11.247209821428571,4.937918526785714,12.991158984956288
28.954613095238095,15.320219494047619,10.488467261904763,11.453869047619047,5.194800967261905,12.990459805443173
28.961309523809526,15.336449032738095,10.507068452380953,11.297619047619047,4.989443824404762,12.880883807227725
28.948660714285715,15.328729538690476,10.581473214285714,11.220052083333334,4.769670758928571,12.960223606654576
28.933035714285715,15.124209449404763,10.375,11.408482142857142,4.864304315476191,12.811580022176107
28.928571428571427,15.341471354166666,10.447916666666666,11.4765625,4.874813988095238,12.78267814999535
28.953125,15.211635044642858,10.521763392857142,11.621837797619047,4.867978050595238,12.75220471336728
28.930059523809526,15.145228794642858,10.509672619047619,11.386532738095237,4.795991443452381,12.72634033929734
28.947916666666668,15.13276599702381,10.615885416666666,11.371279761904763,4.758184523809524,12.72194580804734
28.99032738095238,15.045340401785714,10.591145833333334,11.328869047619047,4.781901041666667,12.679539271763392
29.036458333333332,15.128301711309524,10.287760416666666,11.551897321428571,4.836565290178571,12.667228335425968
28.983630952380953,15.112909226190476,10.315848214285714,11.500558035714286,4.827566964285714,12.697556631905693
28.994791666666668,15.05219959077381,10.317057291666666,11.483258928571429,4.863606770833333,12.655136199224563
28.984375,15.029761904761905,10.251302083333334,11.388950892857142,4.928013392857143,12.66182854062035
28.993303571428573,15.166620163690476,10.3671875,11.48735119047619,4.864397321428571,12.621437708536783
29.04389880952381,15.055594308035714,10.608630952380953,11.606956845238095,4.7619512648809526,12.64073390052432
29.08407738095238,14.987630208333334,10.507254464285714,11.685825892857142,4.8691522507440474,12.673578716459728
29.06845238095238,14.8818359375,10.609188988095237,11.501116071428571,4.917660667782738,12.682926541283017
29.093005952380953,14.895205543154763,10.194754464285714,11.390811011904763,4.8424188523065474,12.687627519880023
29.049107142857142,15.050478980654763,10.358816964285714,11.428385416666666,4.788736979166667,12.715044839041573
28.999255952380953,15.08198474702381,10.400111607142858,11.5390625,4.924008324032738,12.697605950491768
29.02529761904762,15.088309151785714,10.499441964285714,11.814546130952381,4.911969866071429,12.716202872140068
29.057291666666668,14.923153831845237,10.464099702380953,11.834263392857142,4.844273158482143,12.646532512846447
29.041666666666668,14.860816592261905,10.567150297619047,11.807477678571429,4.841203962053571,12.6656558627174
29.014880952380953,14.845005580357142,10.291666666666666,11.578311011904763,4.7955438523065474,12.632264636811756
29.060267857142858,14.998790922619047,10.312313988095237,11.873325892857142,4.861578078497024,12.6309997013637
29.029761904761905,14.855747767857142,10.222749255952381,11.982142857142858,4.889875139508929,12.642454056512742
29.024553571428573,14.969354538690476,10.162016369047619,11.77827380952381,4.795113699776786,12.600492204938616
29.029761904761905,15.050037202380953,9.997767857142858,11.970610119047619,4.921744210379464,12.612101872762045
29.057291666666668,15.03022693452381,10.200706845238095,11.975446428571429,4.965207054501488,12.616387321835472
29.073660714285715,14.941313244047619,10.06343005952381,11.641927083333334,5.162934802827381,12.58181871686663
29.045386904761905,14.950892857142858,10.34468005952381,11.879650297619047,4.809151785714286,12.593558720179967
29.01860119047619,14.835751488095237,10.452938988095237,11.730840773809524,4.806480771019345,12.562570481073289
28.97172619047619,14.860584077380953,10.492373511904763,11.859188988095237,5.000534784226191,12.562807264782133
28.966517857142858,14.957217261904763,10.498604910714286,11.908296130952381,4.837663922991071,12.573401042393275
28.997767857142858,15.057012648809524,10.670014880952381,11.724144345238095,4.875406901041667,12.556981222970146
29.007440476190474,14.976469494047619,10.563058035714286,11.87016369047619,4.7643926711309526,12.5085388365246
28.972470238095237,15.036458333333334,10.502232142857142,11.880952380952381,4.896333240327381,12.573898133777437
28.967261904761905,15.051246279761905,10.459263392857142,11.949776785714286,4.948713030133929,12.55859647478376
28.932291666666668,15.079241071428571,10.351097470238095,12.03813244047619,4.843162899925595,12.524144308907646
28.93154761904762,15.200706845238095,10.450892857142858,12.010602678571429,4.713198707217262,12.507407869611468
28.958333333333332,15.093377976190476,10.43266369047619,11.88578869047619,4.6833379836309526,12.523568107968284
28.963541666666668,15.003720238095237,10.424665178571429,11.843377976190476,5.006155831473214,12.536653427850633
28.945684523809526,14.927827380952381,10.406063988095237,12.013764880952381,4.686686197916667,12.585736592610678
28.92782738095238,14.926571800595237,10.75483630952381,11.905133928571429,4.887451171875,12.541837873912993
28.929315476190474,15.028552827380953,10.814360119047619,11.495814732142858,4.7840576171875,12.589402698335194
28.953869047619047,14.942987351190476,10.462239583333334,11.619419642857142,4.825956798735119,12.561844144548688
28.963541666666668,14.861142113095237,10.738839285714286,11.793154761904763,4.7651483444940474,12.558833712623233
28.973958333333332,14.899042038690476,10.724516369047619,11.636904761904763,4.791498093377976,12.584036690848214
28.962053571428573,14.942243303571429,10.915364583333334,11.632440476190476,4.616844540550595,12.552235012962704
29.003720238095237,15.107328869047619,10.563616071428571,11.813244047619047,4.735758463541667,12.533254441760835
29.019345238095237,14.996279761904763,10.818824404761905,11.472098214285714,4.680524553571429,12.532946541195823
28.999255952380953,14.980840773809524,10.700706845238095,11.636346726190476,4.893327985491071,12.52125985281808
28.96279761904762,15.040922619047619,10.633928571428571,11.426897321428571,4.988037109375,12.539467312040783
28.94047619047619,14.990420386904763,10.8125,11.492559523809524,4.896286737351191,12.520302182152157
28.923363095238095,15.011346726190476,10.817894345238095,11.700706845238095,4.876191638764881,12.518494469778878
28.95014880952381,14.981026785714286,10.831659226190476,11.600260416666666,4.8485107421875,12.505682990664528
28.958333333333332,15.058686755952381,10.76860119047619,11.506696428571429,4.694911411830357,12.501582826886859
28.947916666666668,15.054315476190476,10.892299107142858,11.33984375,4.865548270089286,12.544624237787156
28.967261904761905,15.172340029761905,10.983816964285714,11.480654761904763,4.872517903645833,12.48590460277739
29.024553571428573,14.984002976190476,10.603050595238095,11.426339285714286,4.826846168154762,12.475417455037435
28.992559523809526,15.015811011904763,10.799665178571429,11.538876488095237,4.731294177827381,12.467405500866118
28.98139880952381,14.944940476190476,10.709449404761905,11.282924107142858,4.723807198660714,12.471100035167876
28.98735119047619,14.912109375,10.475260416666666,11.497767857142858,4.7149774460565474,12.514644986107236
28.995535714285715,14.944196428571429,10.769903273809524,11.342447916666666,4.669195265997024,12.498862402779716
29.00595238095238,14.977864583333334,10.765438988095237,11.183221726190476,4.727358863467262,12.524989536830358
28.96875,14.937127976190476,10.597470238095237,11.405877976190476,4.78466796875,12.46929695492699
28.967261904761905,15.022879464285714,10.705543154761905,11.343936011904763,4.7977411179315474,12.378391356695266
28.967261904761905,15.10053943452381,10.62202380952381,11.35249255952381,4.666730608258929,12.40308361961728
28.989583333333332,14.968656994047619,10.636811755952381,11.358258928571429,4.815162295386905,12.448851630801247
27.886904761904763,13.28056408110119,5.722749255952381,6.304501488095238,2.800810314360119,12.363137744721913
27.633928571428573,12.907691592261905,4.966843377976191,5.4638671875,2.6051999046688987,12.401807330903553
27.421130952380953,12.599574497767858,4.4055292038690474,5.013253348214286,2.4012618291945684,12.386774971371604
27.17782738095238,12.493291945684524,4.062325613839286,4.612211681547619,2.251048133486793,12.40607688540504
26.995535714285715,12.326224190848214,3.806001209077381,4.365327380952381,2.1056480407714844,12.41193371727353
26.725446428571427,12.114397321428571,3.6259533110119047,4.068777901785714,2.001376197451637,12.39019657316662
26.52157738095238,12.050072079613095,3.4234154110863093,3.8721865699404763,1.9199876331147694,12.355584644135975
26.33407738095238,11.900088355654763,3.2136172340029763,3.5863560267857144,1.8635606311616444,12.401892253330775
26.144717261904763,11.689272925967263,3.0957278297061013,3.3823474702380953,1.7861500694638206,12.412490390595936
25.95796130952381,11.619727725074405,2.954408191499256,3.2590273902529763,1.7782454717726934,12.39269647144136
25.617559523809526,11.538609095982142,2.700437999906994,3.142118908110119,1.7080489567347936,12.361884979974656
25.282366071428573,11.251209077380953,2.549801781063988,3.063906715029762,1.685407275245303,12.410683223179408
25.042782738095237,11.226039341517858,2.4534374418712797,2.9135684058779763,1.6374722435360862,12.448060353597006
24.7109375,11.10752941313244,2.3372439429873513,2.8598574683779763,1.5350296383812314,12.457695279802595
24.487723214285715,10.959722609747024,2.2304244268508184,2.777739025297619,1.5458056586129325,12.440411976405553
24.256696428571427,10.834461030505953,2.104949224562872,2.704408191499256,1.519968032836914,12.50035267784482
23.93563988095238,10.783185686383929,2.0189339773995534,2.6048700241815474,1.4996175311860585,12.40113894144694
23.66108630952381,10.734622047061013,1.935638427734375,2.55633544921875,1.462278275262742,12.393442789713541
23.298177083333332,10.636846633184524,1.8844786144438244,2.461508251371838,1.4449517386300224,12.425368990216937
22.992559523809526,10.59181140718006,1.8445921398344494,2.434779575892857,1.4405071621849423,12.392919086274647
22.733630952380953,10.452548072451638,1.7934090750558036,2.3682098388671875,1.4290962219238281,12.478543236142112
22.47953869047619,10.37776111421131,1.7640424455915178,2.284699212937128,1.4387773786272322,12.449034736269997
22.236700148809526,10.398321242559524,1.729491460890997,2.1816311790829612,1.3652534030732655,12.46586527143206
21.980282738095237,10.362565540132069,1.7200833275204612,2.1207689557756697,1.3388380777268183,12.437771751767112
21.795572916666668,10.34056890578497,1.4905584426153273,2.038636707124256,1.3297469729468936,12.395399366106306
21.569103422619047,10.248879568917411,1.4770464215959822,2.0561014811197915,1.3093450182960147,12.396636417933873
21.458426339285715,10.16281491234189,1.4287690662202381,2.0043992542085194,1.2986319405691964,12.44286146618071
21.396205357142858,10.139198666527157,1.387175787062872,1.956178937639509,1.2705729802449544,12.444524765014648
21.274100167410715,10.119805472237724,1.3361547560918898,1.9531627836681547,1.2313236963181269,12.445222491309757
21.204915364583332,10.017501831054688,1.319059826078869,1.8733843848818825,1.2388713019234794,12.437225705101376
21.035167875744047,9.959387642996651,1.2686644054594494,1.833559308733259,1.2085554940359933,12.404244377499534
20.924944196428573,9.958929152715774,1.2457762218656994,1.8452355521065849,1.1828599884396507,12.424949645996094
20.81184314546131,9.81764148530506,1.23909178234282,1.794585455031622,1.1707644235520136,12.429016567411876
20.75759742373512,9.842953636532737,1.2015540713355655,1.735228765578497,1.1529226076035273,12.401816050211588
20.699747721354168,9.803796677362351,1.1548512776692708,1.694436754499163,1.1675084204900832,12.350572041102819
20.656964983258927,9.674879528227306,1.1546129499162947,1.684629167829241,1.1297792480105446,12.304786500476656
20.49478004092262,9.681102207728795,1.1404066539946056,1.6467388698032923,1.1427922248840332,12.275883992513021
20.43179175967262,9.656472342354911,1.0532582600911458,1.6478631155831474,1.1189247767130535,12.326029277983165
20.350641159784224,9.61822509765625,1.0588764009021578,1.631593250093006,1.104295844123477,12.311973208472843
20.274815150669642,9.605456034342447,1.0568193708147322,1.6458861941382998,1.0975298881530762,12.328106653122674
20.199439639136905,9.555983407156807,0.9927746000744048,1.6473475864955358,1.069813955397833,12.342649641491118
20.077084495907737,9.479361397879464,0.98907470703125,1.616182418096633,1.0598518961951846,12.336945397513253
20.057547433035715,9.483687627883185,0.9918241954985119,1.5661446707589286,1.0868493942987352,12.344791049049014
19.999346051897323,9.482017153785343,0.9661240350632441,1.6146158490862166,1.0364633287702287,12.293155034383139
19.890979585193453,9.427805582682291,0.9462214878627232,1.5745328267415364,1.0005968411763508,12.331230163574219
19.825445265997026,9.419429234095983,0.9454382033575148,1.528209504627046,0.9858512424287342,12.28442637125651
19.69635009765625,9.424386524018788,0.9228101457868304,1.5407153538295202,0.9271543820699056,12.33778935387021
19.615728469122026,9.419397989908854,0.9389895484561012,1.546707516624814,0.8839327040172759,12.31631342569987
19.562994094122026,9.388202485584078,0.9412609281994048,1.5573301769438244,0.8862433887663341,12.255932671683174
19.459615071614582,9.34639885312035,0.9608085269019717,1.5072521028064547,0.8666164761497861,12.296369370960054
19.361676897321427,9.381066095261346,0.9642868041992188,1.494399661109561,0.865838368733724,12.307537078857422
19.30947730654762,9.39024425688244,0.9665047781808036,1.522641318184989,0.8594773610432943,12.325696218581427
19.279825846354168,9.348910740443639,0.922454833984375,1.4728417169480097,0.8273401260375977,12.28184954325358
19.208048502604168,9.30304954165504,0.9129751296270461,1.4462649027506511,0.8221621740432012,12.335180645897275
19.17367408389137,9.355812436058407,0.9262637183779762,1.4617351350330172,0.8510232198806036,12.388781411307198
19.095066615513392,9.28489521571568,0.8672914050874256,1.4672938755580358,0.8382372629074824,12.337471099126907
19.074077787853422,9.24629156930106,0.8801458449590773,1.4577752976190477,0.8179774965558734,12.332636242821103
19.062465122767858,9.222846258254279,0.8780059814453125,1.452089582170759,0.8222671236310687,12.314436957949685
19.023912702287948,9.183854239327568,0.8686487107049852,1.4163133530389695,0.8119604474022275,12.260042463030134
18.998735700334823,9.17307844616118,0.8424203055245536,1.4294756934756325,0.830984388078962,12.283479781377883
18.93134998139881,9.137894221714564,0.8595642816452753,1.4227307637532551,0.836259024483817,12.281886781964984
18.88267589750744,9.15395754859561,0.8377761840820312,1.4176697503952753,0.8385101045880999,12.266168776012602
18.836690266927082,9.120744069417318,0.8409278506324405,1.431076413109189,0.84007690066383,12.246738887968517
18.770269484747026,9.169574919201079,0.849043709891183,1.4172445024762834,0.829322996593657,12.158941541399274
18.722141810825892,9.100909823463077,0.8613313947405133,1.415672847202846,0.8238735426039923,12.247789110456194
18.680600120907737,9.038309914725167,0.8772288731166294,1.395631880987258,0.856838793981643,12.312138784499396
18.676616850353422,9.01162592569987,0.8819687252952939,1.3927116394042969,0.8708095096406483,12.327421279180617
18.578608921595983,8.98567399524507,0.9036745343889508,1.3541199820382255,0.8515989893958682,12.261797132946196
18.52910650344122,8.93595704578218,0.8565492175874256,1.3570943559919084,0.8542962755475726,12.269291741507393
18.46717035202753,8.929771786644345,0.8143659319196429,1.3752617608933222,0.8464657692682176,12.267360414777484
18.426131475539435,8.94076156616211,0.8161661057245164,1.3568700154622395,0.8359157017299107,12.209708713349842
18.368457612537203,8.901856921968006,0.8153439476376488,1.3664784204392206,0.8276214145478749,12.194820404052734
18.322442917596724,8.811102730887276,0.8283469790504092,1.3600499289376395,0.8295526958647228,12.160807291666666
18.252418154761905,8.754326593308221,0.8102816627139137,1.3813735416957311,0.838490713210333,12.140218734741211
18.170949300130207,8.703643435523624,0.780701410202753,1.3264654250372023,0.8267226900373187,12.04776364281064
18.093218122209823,8.69852047874814,0.7947438557942709,1.3220262073335194,0.7882150695437476,12.069239752633232
17.928607759021578,8.642498742966424,0.7661368960425967,1.3306951976957775,0.7991015797569638,12.068476086571103
17.79679943266369,8.584716796875,0.7977541968936012,1.2920499529157365,0.7914408161526635,12.109507424490792
17.754603794642858,8.509813581194196,0.7844507126581102,1.2876334417433966,0.7799145494188581,12.067325864519391
17.695973714192707,8.491997764224099,0.7481006440662202,1.304351806640625,0.7659729094732375,12.037407829647972
17.655923752557662,8.494105111984979,0.7526441301618304,1.2888383411225819,0.7595338821411133,12.081634703136626
17.584243774414062,8.498141697474889,0.7604551769438244,1.2428619748070127,0.7771057514917283,12.053235553559803
17.543128603980655,8.466727393014091,0.7280309767950148,1.2266910189674014,0.7828561237880162,12.026541210356212
17.488147553943453,8.478733516874767,0.7438507080078125,1.2185208456856864,0.7637939226059687,11.974997202555338
17.46215093703497,8.404390789213634,0.7265583219982329,1.215162368047805,0.7608177321297782,12.054272515433174
17.439137776692707,8.355123519897461,0.7251559666224888,1.2418661571684337,0.7846538907005673,12.011665889195033
17.325115385509672,8.385024206978935,0.7229192824590773,1.2513177054268974,0.7613057181948707,11.963226136707124
17.241245814732142,8.392543247767858,0.7087240673246837,1.2681812104724703,0.7750497318449474,11.88141141619001
17.175397600446427,8.378301711309524,0.7277243477957589,1.2667655944824219,0.7686972958700997,11.864463806152344
17.145763578869047,8.36115501040504,0.7063268025716146,1.2724335080101377,0.779371148064023,11.907587687174479
17.083843412853422,8.350059872581845,0.6918204171316964,1.266629900251116,0.7668657529921759,11.946591241019112
17.011210123697918,8.33976291474842,0.7235018412272135,1.2555646442231678,0.7721125511896043,11.952175776163736
16.923175630115328,8.344692684355236,0.7230684189569383,1.2711825597853887,0.7873032887776693,11.962047849382673
16.824343726748513,8.277023042951312,0.7096288771856398,1.2561800820486886,0.7760633059910366,11.953672954014369
16.82948957170759,8.309475399198986,0.7145887102399554,1.2405032203311013,0.8065746852329799,12.006551924205962
16.690726143973215,8.298530760265532,0.6645215352376302,1.2254937489827473,0.7962069965544201,11.97501700265067
16.508098783947172,8.340956551688057,0.6671008155459449,1.2155482882545108,0.8247173627217611,11.9655453818185
16.48614501953125,8.281894774664016,0.6692879086449033,1.181136721656436,0.8066264107113793,11.983478092011952
16.46017819359189,8.234973725818453,0.6618975684756324,1.1769676208496094,0.7897957620166597,11.99318604242234
16.432522728329612,8.253693081083751,0.6535880679175967,1.1573912302652996,0.7786785307384673,12.073606581914992
16.440505981445312,8.182537078857422,0.6565025874546596,1.1477701096307664,0.7560227144332159,12.005599793933687
16.48440188453311,8.182589394705635,0.6851026444208055,1.1359175727480935,0.7596455982753209,12.07929175240653
16.459788004557293,8.248710087367467,0.6638585045224145,1.1393853142147972,0.7638302757626488,11.947243281773158
16.434705825079057,8.219110307239351,0.6575052170526414,1.1237398783365886,0.7454374177115304,11.982983180454799
16.405626569475448,8.220890771775018,0.6541835694085985,1.1109698159354073,0.7502373740786598,11.910389219011579
16.37277584984189,8.17213285536993,0.6347878774007162,1.1204300835019065,0.7195310592651367,11.92988141377767
16.351858229864213,8.157800129481725,0.6200368972051711,1.1107844398135232,0.7137842178344727,11.927777608235678
16.31705075218564,8.244152886526924,0.6109881628127325,1.0959409077962239,0.7259211426689511,11.957418986729213
16.327517554873513,8.218599591936384,0.5852688380650112,1.1130082266671317,0.7122351782662528,11.893592834472656
16.30252947126116,8.220952624366397,0.5909561429704938,1.1226070949009486,0.69888931229001,11.915702002389091
16.26617685953776,8.192354565575009,0.6050939105805897,1.1068368639264787,0.7316535824821109,11.890215101696196
16.197153727213543,8.190275464739118,0.6121818451654344,1.0958766028994607,0.7312369914281935,11.90568633306594
16.13901120140439,8.144697915940057,0.6128726232619512,1.0940264747256325,0.7586984634399414,11.88720975603376
16.14420136951265,8.176198596046085,0.5918060030255999,1.0761690593901134,0.7412110964457194,11.827220553443546
16.13538106282552,8.195818583170572,0.5977552050635928,1.0500425611223494,0.7235876037960961,11.866051537649971
16.089307512555802,8.164322626023065,0.5661464418683734,1.0540687016078405,0.7366322335742769,11.884967803955078
16.04845464797247,8.129680633544922,0.5660666965302967,1.0459857214064825,0.778161400840396,11.807483309791202
16.027721586681547,8.155753907703218,0.5568219593593052,1.015321549915132,0.7328343050820487,11.855238687424432
16.016573951357888,8.115069253104073,0.5829705737885975,1.0217080797467912,0.7117955571129209,11.835264205932617
15.984457470121837,8.107260476975213,0.5742721103486561,1.0249309539794922,0.7019522303626651,11.887326649257115
15.915777660551525,8.135049729120164,0.5869499161129906,1.0192208063034784,0.7118391763596308,11.891938164120628
15.918246677943639,8.078803017025901,0.5336473101661319,1.0314915066673642,0.708909965696789,11.910385949271065
15.865655808221726,8.041861307053338,0.5370660963512602,1.0136151086716425,0.7019864263988677,11.903064909435454
15.884227934337797,8.014080410911923,0.5379255158560616,1.0099854242234003,0.711688064393543,11.932947522117978
15.811989193870907,8.006435030982608,0.5236580258324033,1.0078881581624348,0.7088532220749628,11.865591185433525
15.800948006766182,8.014688764299665,0.5472863969348726,1.0103767939976283,0.70897338503883,11.856205804007393
15.743733723958334,7.987699281601679,0.547334489368257,1.0050064268566312,0.6862302507672992,11.858909243629093
15.715805053710938,8.01930046081543,0.5550481024242583,0.9942525227864584,0.6969500269208636,11.902161189488002
15.634966895693825,8.001345543634324,0.5482769466581798,1.0054483867826915,0.7018128349667504,11.887737001691546
15.515162150065104,8.02119627453032,0.5500899269467309,1.003325416928246,0.6909667423793248,11.9490053994315
15.390826270693825,7.966737111409505,0.5433721315293085,0.9899711608886719,0.6801461208434332,11.953028542654854
15.321512858072916,7.8803505670456655,0.5375667753673735,0.9828357696533203,0.6816788117090861,11.927068891979399
15.209356398809524,7.813986642020089,0.5355140141078404,0.9959548768543062,0.696495498929705,11.874679202125186
15.065829322451638,7.798772766476586,0.5563458374568394,0.9962186359223866,0.6929266566321963,11.904164268856956
15.02648199172247,7.7033249991280695,0.5392700831095377,0.994399661109561,0.6849330039251418,11.93156623840332
15.000992184593564,7.686553455534435,0.5447143373035249,0.9678312029157367,0.6828603630974179,11.894724618820916
15.014081682477679,7.772783551897321,0.5470877374921527,0.973392577398391,0.6917663415273031,11.819603783743721
14.991888863699776,7.684237253098261,0.5388278052920387,0.9905214763823009,0.6832022439865839,11.807969956170945
14.896429879324776,7.65448674701509,0.5516743659973145,0.9989828382219587,0.6577398209344774,11.801371528988792
14.87465340750558,7.659853344871884,0.5179798943655831,0.967815671648298,0.6481148856026786,11.77233904883975
14.847340175083705,7.641429174514044,0.5349906058538527,0.9794423239571708,0.658237752460298,11.773066111973353
14.797191801525297,7.579050472804478,0.5155344009399414,0.9763588678269159,0.6472834859575544,11.841182163783483
14.807853335425968,7.657296089898972,0.5097881158192953,0.9596735636393229,0.648502304440453,11.818303062802268
14.747476486932664,7.656478518531436,0.5045762970334008,1.0417224339076452,0.6430181548708961,11.800230117071242
14.744674682617188,7.609472547258649,0.5183374314081102,0.9583142598470052,0.6434558459690639,11.74734369913737
14.710427783784413,7.549125489734468,0.510895433880034,0.9629131498790923,0.6398751395089286,11.773317427862258
14.691370646158854,7.426586514427548,0.5094463711693173,0.9546655927385602,0.6652322042556036,11.752302805582682
14.640415373302641,7.4073773338681175,0.49095085688999723,0.9699193863641649,0.6620650859106154,11.741293316795712
14.666516621907553,7.377532958984375,0.500772203717913,0.947602044968378,0.6336355209350586,11.755638304210844
14.614372980026971,7.22975694565546,0.4988866760617211,0.9452648162841797,0.614415032523019,11.690393902006603


==> data_raw/comp_loss_curves.csv <==
guided,unguided
28.6911875,28.6911875
27.79959375,27.872
27.140124999999998,27.25925
26.60009375,26.731281250000002
26.06928125,26.273312500000003
25.60525,25.858218750000002
25.20103125,25.49871875
24.815296874999998,25.1715625
24.456046875000002,24.87165625
24.12490625,24.560859375
23.803140625,24.284390625
23.50959375,23.986109375
23.2354375,23.691437500000003
22.971078125,23.40821875
22.744734374999997,23.11903125
22.5231875,22.876125000000002
22.305640625000002,22.661453124999998
22.0839453125,22.429359375
21.8565859375,22.194578125
21.630078125,22.0080625
21.4258984375,21.833187499999998
21.222835937499998,21.6523046875
21.0429296875,21.4818671875
20.876257812499997,21.3066796875
20.702199218750003,21.1546484375
20.539011718749997,21.027328125
20.3644453125,20.88809375
20.208203125,20.760210937500002
20.058460937499998,20.647316406250003
19.863265625,20.53468359375
19.68181640625,20.42246484375
19.53501953125,20.3155859375
19.393199218750002,20.193023437500003
19.2504375,20.0965703125
19.11839453125,20.01034765625
18.991673828125,19.92325
18.8782578125,19.81190625
18.754197265625,19.724025390625
18.651505859375,19.65126171875
18.53744140625,19.5590234375
18.446929687500003,19.47070703125
18.3651591796875,19.40209375
18.2828359375,19.335439453125
18.2033408203125,19.255191406250002
18.127448242187498,19.1869609375
18.0501572265625,19.1154375
17.970796875,19.0625673828125
17.9037607421875,19.0121953125
17.840984375,18.95271875
17.7571611328125,18.890208984375
17.655296874999998,18.844013671875
17.581052734375,18.779482421875
17.50177734375,18.714996093750003
17.448642578125,18.66248388671875
17.3911376953125,18.60817578125
17.32376513671875,18.5548212890625
17.264408203125,18.49894189453125
17.193905273437498,18.45336669921875
17.13105126953125,18.397076660156248
17.0563076171875,18.320061523437502
16.990050048828124,18.2551669921875
16.92514453125,18.18847216796875
16.879532470703126,18.12756591796875
16.82815380859375,18.06471826171875
16.775486572265624,18.018154296875
16.724345947265626,17.956664550781248
16.676384521484373,17.911868652343752
16.619997802734375,17.882447265625
16.569962890625,17.836609375000002
16.536284912109373,17.783993164062498
16.49396728515625,17.73675390625
16.446358337402344,17.69960546875
16.39082550048828,17.66810107421875
16.353692291259765,17.6368125
16.32840222167969,17.593637939453124
16.289058166503906,17.56440966796875
16.250262756347656,17.541945556640627
16.21476788330078,17.5122119140625
16.188468505859376,17.48885107421875
16.14986083984375,17.460772705078124
16.121773040771483,17.42765771484375
16.091175415039064,17.419536376953126
16.06237615966797,17.37090301513672
16.039107849121095,17.342251586914063
16.003336181640623,17.303229492187498
15.960564270019532,17.276533264160154
15.930647827148437,17.2427294921875
15.904141418457032,17.20940167236328
15.873570068359374,17.18679296875
15.848092758178712,17.161187011718752
15.815950256347655,17.13800994873047
15.783476623535158,17.094669860839844
15.747095489501953,17.06589044189453
15.702891464233398,17.023740539550783
15.676950729370116,16.987729614257812
15.652997772216798,16.967304992675782
15.632536026000977,16.94178659057617
15.618589035034178,16.90812173461914
15.589695388793945,16.887676940917967
15.563986358642579,16.864417236328123
15.539364120483398,16.848240356445313
15.497707176208497,16.82223132324219
15.474487724304199,16.803121337890627
15.442245841979979,16.7737546081543
15.423656219482423,16.746622955322266
15.399877220153808,16.714918975830077
15.36408380126953,16.685722198486328
15.345944854736329,16.654791076660157
15.327134918212892,16.6435325012207
15.31116226196289,16.625266662597657
15.291519943237304,16.60101889038086
15.269200103759765,16.588207916259766
15.24924674987793,16.562249084472654
15.22719139099121,16.527517669677735
15.21756150817871,16.498198516845704
15.20226266479492,16.470118591308594
15.190135803222656,16.420898193359378
15.166844375610351,16.411124725341796
15.13884765625,16.408544952392578
15.115984176635743,16.381031707763672
15.096759414672851,16.350534606933593
15.078922500610352,16.318848297119143
15.048889183044434,16.30185568237305
15.038947975158692,16.28441751098633
15.024765674591064,16.259729125976563
14.996401336669921,16.230442169189452
14.978412506103517,16.19308218383789
14.957545181274414,16.180885131835936
14.95891032409668,16.142700592041013
14.934342460632324,16.132331909179687
14.894652351379396,16.103285125732423
14.874291801452637,16.082635833740234
14.850214546203613,16.05584976196289
14.834488410949707,16.04751400756836
14.831304145812988,16.017462829589846
14.818378799438475,16.002979125976562
14.80511598968506,15.970643249511717
14.780537292480469,15.936232421875
14.766701797485352,15.911543762207032
14.742815113067627,15.888242645263672
14.726583572387694,15.868704864501954
14.695794403076173,15.847960723876954
14.680332633972169,15.815430938720704
14.6679256439209,15.794541473388671
14.667094146728516,15.771789184570311
14.643927925109862,15.757714538574218
14.630109558105469,15.73980194091797
14.605901763916016,15.730364135742189
14.589735130310059,15.709092651367186
14.571537796020507,15.68586602783203
14.556043991088869,15.655873962402342
14.547061782836913,15.624669616699219
14.530128303527832,15.618011108398436
14.50644953918457,15.580620208740234
14.508112930297852,15.552307586669922
14.487341247558593,15.523468109130858
14.467911224365235,15.519858825683594
14.448786010742188,15.485771728515624
14.440298362731932,15.463629699707031
14.423765266418457,15.456900634765624
14.400326461791993,15.437672485351563
14.38712070465088,15.401317779541015
14.360014602661133,15.349319885253905
14.327149406433104,15.316647735595701
14.289425346374513,15.29643524169922
14.257879272460936,15.279664001464845
14.222029174804689,15.235630889892578
14.192207687377929,15.22097918701172
14.16023095703125,15.203225646972655
14.135843139648436,15.184163238525391
14.112000091552733,15.174989257812499
14.083056449890137,15.151727294921875
14.06695376586914,15.126805725097656
14.045386299133302,15.109252838134767
14.035650848388673,15.096325164794921
14.012147636413575,15.077299438476562
14.007505439758301,15.060825775146483
13.99324250793457,15.049400268554686
13.985036994934083,15.04113348388672
13.978003883361817,15.02524740600586
13.966660720825196,15.007978820800782
13.95887490081787,14.985690124511718
13.936568572998047,14.981750732421874
13.936323532104494,14.96778271484375
13.924267303466797,14.957209869384764
13.90267756652832,14.944003204345703
13.902555702209472,14.93518017578125
13.879053321838377,14.915291809082031
13.863377059936525,14.889818054199218
13.854220474243164,14.86734567260742
13.83912018585205,14.847934783935548
13.819930297851563,14.811654388427735
13.806944969177245,14.79058905029297
13.79104783630371,14.765777069091795
13.77029296875,14.734614990234375
13.7641762008667,14.69908758544922
13.760172180175783,14.68655111694336
13.74406684112549,14.668040191650391
13.722850593566896,14.63831005859375
13.716384574890137,14.616371551513671
13.714320446014403,14.608375701904297
13.70044480895996,14.579436767578125
13.684685089111328,14.570260131835937
13.656431560516358,14.529708496093749
13.666923843383788,14.522712615966798
13.663509563446047,14.511930725097656
13.647174186706543,14.488831420898437
13.634461727142334,14.457071716308594
13.626229492187498,14.447891052246094
13.631948863983155,14.444429870605468
13.60908082962036,14.420765991210937
13.587196872711182,14.398944732666017
13.568051170349122,14.382458648681641
13.550281852722168,14.374694030761718
13.536360130310058,14.336645080566406
13.528139625549315,14.30750357055664
13.530995147705077,14.295700408935547
13.507330383300783,14.282976959228515
13.495340167999268,14.26712564086914
13.487954330444335,14.261742218017577
13.48109895324707,14.240603637695312
13.470202816009522,14.229535766601561
13.453828353881836,14.198664062499999
13.445267921447753,14.189832275390625
13.441712219238282,14.164863388061525
13.437457847595216,14.150849548339842
13.422431957244873,14.149395935058594
13.423581672668456,14.112347473144531
13.418988220214844,14.09282112121582
13.410160820007325,14.083568130493163
13.399529586791992,14.083111968994139
13.388909919738769,14.06661151123047
13.373931869506837,14.048484100341797
13.337818351745604,14.013081756591795
13.32729774093628,13.99670065307617
13.309159160614012,13.97609588623047
13.297983688354494,13.955621185302734
13.275531639099121,13.954402801513673
13.253101177215576,13.935002532958983
13.245760875701903,13.927359344482422
13.224107784271242,13.922847686767579
13.216594509124757,13.907858489990236
13.209069580078125,13.882808532714844
13.201543174743652,13.865345748901369
13.197045452117921,13.852209930419923
13.188226287841797,13.851162994384765
13.17156831741333,13.834139587402344
13.16417947769165,13.810618286132813
13.159039932250975,13.804453735351563
13.160884571075439,13.80260531616211
13.161677993774415,13.782695129394531
13.144059532165526,13.779602355957032
13.130584087371826,13.773554962158203
13.120925609588623,13.74546224975586
13.107804405212402,13.721068634033204
13.108674720764162,13.703079071044922
13.09899626159668,13.680723541259765
13.082145263671876,13.673420867919923
13.075991477966308,13.666977783203125
13.070167129516602,13.655317550659179
13.060046394348143,13.617601196289064
13.048618747711181,13.623669219970703
13.041577907562255,13.601538757324219
13.031661060333251,13.603514282226563
13.029873878479004,13.571490142822265
13.024406116485595,13.560655761718749
13.011252895355224,13.55628988647461
12.981683448791506,13.533661041259766
12.981674869537352,13.502004791259765
12.96809129333496,13.521448638916015
12.936055780410765,13.502101104736328
12.935685060501099,13.502945617675783
12.928755449295044,13.482282989501952
12.922256019592284,13.473073791503907
12.921102066040039,13.469452117919923
12.901522258758545,13.472661895751953
12.899657123565673,13.462380798339844
12.880706745147704,13.448361907958983
12.864286661148071,13.445043518066406
12.854676090240478,13.423178100585938
12.84257950782776,13.425879028320312
12.821473789215087,13.39825927734375
12.82232674407959,13.39807196044922
12.827158166885376,13.397964355468751
12.825780185699465,13.388117431640627
12.805290172576903,13.366509918212891
12.808205886840819,13.366655822753906
12.800922012329101,13.332988403320313
12.79551635169983,13.293680236816407
12.78462060546875,13.291755340576172
12.782065021514892,13.287671997070312
12.778353643417358,13.2557841796875
12.757722198486329,13.245445434570312
12.750139003753661,13.244798583984375
12.737366939544676,13.230756011962889
12.731655807495118,13.219483215332032
12.723270175933838,13.185643493652345
12.711008350372316,13.165161193847657
12.684849227905275,13.17189276123047
12.679934476852418,13.169164825439452
12.674537506103515,13.142630187988281
12.641204132080079,13.131031616210937
12.639419551849365,13.127489959716797
12.617447284698486,13.116159088134767
12.619940992355346,13.10789404296875
12.615146654129028,13.104257537841796
12.608001665115358,13.101863159179688
12.589890642166138,13.090387176513673
12.569571006774902,13.064283325195312
12.564355743408203,13.058535186767578
12.539460712432861,13.051056060791016
12.552713394165039,13.046002227783204
12.542959960937502,13.04880776977539
12.53617527770996,13.025302459716798
12.526292877197266,12.999791290283204
12.522119926452637,13.001375091552735
12.508781181335449,13.006145446777344
12.496261444091797,12.992280700683594
12.476871620178223,12.965790802001953
12.45262116241455,12.947055358886718
12.44112564086914,12.938612915039062
12.425482051849364,12.921965942382812
12.40745294189453,12.899259246826173
12.394216567993164,12.907007781982422
12.396096813201904,12.894342376708984
12.376499874114991,12.894113983154298
12.369612041473388,12.887049835205078
12.349217845916748,12.873665924072265
12.339530387878417,12.868112854003908
12.33489471435547,12.846808670043945
12.326155548095704,12.829028381347657
12.316575954437255,12.809047973632811
12.28863628768921,12.805730682373046
12.27077338409424,12.792238952636719
12.254509120941162,12.795813842773436
12.237564029693603,12.785847290039062
12.233376640319825,12.797223510742187
12.214326908111573,12.773596466064452
12.21049367904663,12.755008758544923
12.201836967468262,12.758266387939452
12.17980614089966,12.749454833984375
12.188104301452636,12.721008880615233
12.166485275268556,12.71279299926758
12.172107101440428,12.717874282836915
12.16611265563965,12.714525421142577
12.158638679504396,12.701397827148437
12.147103332519531,12.697058746337891
12.15606798553467,12.686773773193359
12.139806823730469,12.683072540283204
12.129688457489015,12.666967681884767
12.125515769958497,12.667984130859374
12.113215099334717,12.649324798583985
12.103544155120849,12.638191253662109
12.104212200164795,12.638418243408204
12.094254062652588,12.621453887939454
12.083111377716063,12.611930938720702
12.080955348968505,12.615905517578126
12.085300868988037,12.596346710205077
12.069489881515503,12.60574673461914
12.059509115219116,12.611323699951171
12.059519809722902,12.604362335205078
12.049316959381104,12.593944580078125
12.036100730895996,12.582065307617189
12.03514440727234,12.591024658203125
12.020904180526735,12.587522552490235
12.02094160079956,12.574446014404298
12.003464141845702,12.554885742187501
12.001231056213378,12.54504052734375
11.98957751083374,12.535249938964844
11.991977413177489,12.53151333618164
11.991026714324951,12.540739257812499
11.983630504608154,12.528074340820313
11.975052713394167,12.514718994140626
11.955851200103758,12.50866976928711
11.9435465965271,12.47771517944336
11.937691526412964,12.494881958007813
11.915735971450806,12.478419158935546
11.922770318984986,12.45271221923828
11.909073677062988,12.431234313964843
11.901311437606813,12.431251739501954
11.888892129898073,12.414635070800783
11.887003505706787,12.40140362548828
11.898525119781493,12.389650909423828
11.871144081115721,12.380603759765625
11.865673572540283,12.364981414794922
11.864482505798339,12.353447875976563
11.860543958663941,12.338897277832032
11.848126485824585,12.34169155883789
11.845123893737794,12.32287042236328
11.836019132614135,12.315812622070311
11.841827411651611,12.308033966064453
11.827400020599367,12.304805053710938
11.8221081199646,12.301485382080077
11.818897092819213,12.275102325439452
11.815108650207518,12.286311950683594
11.812231094360351,12.26237811279297
11.800024856567383,12.239226928710936
11.79590057182312,12.222304656982422
11.800882266998292,12.214000061035156
11.78837571144104,12.207007080078126
11.772725574493409,12.186918365478515
11.765669950485231,12.186169815063476
11.776350135803222,12.174106307983397
11.764295177459717,12.158494842529297
11.77108137512207,12.155895782470703
11.771688957214355,12.149864715576173
11.756477897644043,12.134527343750001
11.75621746635437,12.13160969543457
11.746160062789919,12.120945877075195
11.737310134887696,12.107745391845704
11.726306745529175,12.107854019165039
11.731210826873781,12.101433013916017
11.730885856628417,12.081175506591796
11.69556888961792,12.086495422363281
11.68599390411377,12.091032745361328
11.67023515510559,12.083618713378906
11.69397779750824,12.082101989746093
11.688295285701752,12.06829315185547
11.669311932563783,12.07761508178711
11.648247418880462,12.06783592224121
11.649347493648529,12.054693588256837
11.644897054672242,12.051734527587891
11.666113370895387,12.054230209350585
11.649567427158356,12.046500396728515
11.626030438899994,12.037350524902344
11.622640957832337,12.035264785766602
11.632575407505035,12.034624801635742
11.627952262401582,12.01669497680664
11.616579901695252,12.034469528198242
11.616581822872163,12.021941513061524
11.617196349143983,12.001457824707032
11.594290299415588,11.993044052124024
11.586456253051757,11.977513992309571
11.590289884090422,11.974618728637695
11.567012072563173,11.963539108276368
11.569832142353057,11.957220489501953
11.562576725482941,11.966327438354492
11.561802127838135,11.966617935180663
11.53556123495102,11.956900100708008
11.541250748634338,11.957322906494142
11.534392635822297,11.949523941040038
11.531588963031767,11.944657257080078
11.527283339977265,11.945503692626954
11.509627890586852,11.937037658691406
11.520489366054536,11.923547149658202
11.513933132648468,11.916069427490234
11.51746002960205,11.912205078125
11.495669894218445,11.890216827392578
11.509553838253021,11.8941572265625
11.512809603214263,11.885037170410156
11.500261065006256,11.884458358764649
11.49670112657547,11.87328076171875
11.496846197605132,11.86323226928711
11.484905274391174,11.858668395996094
11.48852426671982,11.839055938720703
11.490157168865203,11.845734222412108
11.474979214668274,11.83133448791504
11.483306529998778,11.814610549926758
11.472721676826477,11.811688140869142
11.468168009757996,11.792519180297852
11.458305240154266,11.79222804260254
11.450008583545685,11.78238148498535
11.446589415550232,11.77784112548828
11.438001491069794,11.772890090942383
11.42564978504181,11.77227183532715
11.431059095859528,11.757818389892577
11.416289980411529,11.737317993164062
11.406550772190094,11.735078521728514
11.402209390640259,11.719213150024414
11.41435025024414,11.718306533813477
11.402755234241486,11.712915145874025
11.406440431118012,11.716378036499023
11.387618095874787,11.720651306152345
11.40408020067215,11.704054336547852
11.40113911342621,11.69002020263672
11.38756604385376,11.691279022216797
11.379429573059083,11.697385238647461
11.36296115064621,11.69309666442871
11.355731580734252,11.670470977783202
11.361586844921112,11.66280046081543
11.348694050788879,11.649591262817383
11.354188097000122,11.647569808959961
11.359635437488555,11.652102493286133
11.350901682376861,11.645425933837892
11.348090403556823,11.620198150634765
11.34330480003357,11.613900161743164
11.333358759403229,11.609258666992186
11.33059149646759,11.606829925537108
11.341175899505615,11.59936393737793
11.331786762237549,11.58614582824707
11.324741675376892,11.578011184692382
11.325145802021026,11.586924621582032
11.31261796092987,11.585639007568359
11.321924600601196,11.575675476074219
11.319228266716005,11.540218734741211
11.315821307182311,11.533114959716798
11.299283178329468,11.523568603515626
11.312367971420288,11.517370269775391
11.30844850921631,11.513322723388672
11.297537040233612,11.507697494506836
11.301779235839845,11.494926696777343


==> data_raw/meta_averages_over_budgets.csv <==
meta_final_20_0,meta_final_10_10,meta_final_15_20,meta_final_10_20,meta_final_5_20,meta_final_0_20
tensor(0.),28.923828,28.823048,28.911327,28.585546,28.60078
tensor(0.),28.761719,28.576954,28.702343,28.220118,28.520899
tensor(0.),28.555664,28.369923,28.373438,27.844532,28.490429
tensor(0.),28.338476,28.207422,27.915625,27.561329,28.466406
tensor(0.),28.14121,27.953125,27.608593,27.267773,28.410742
tensor(0.),27.86582,27.680079,27.386913,27.048634,28.401758
tensor(0.),27.476954,27.435938,27.193554,26.70957,28.37793
tensor(0.),27.116993,27.075586,27.112696,26.417383,28.375
tensor(0.),26.89375,26.700586,26.867188,26.263477,28.346485
tensor(0.),26.606445,26.312891,26.514454,26.041504,28.278126
tensor(0.),26.448828,25.735743,26.379883,25.832617,28.340626
tensor(0.),26.168554,25.546875,26.180079,25.691895,28.306055
tensor(0.),26.033985,25.17871,25.985157,25.53252,28.288086
tensor(0.),25.669922,24.959179,25.85371,25.283009,28.20293
tensor(0.),25.461132,24.770702,25.753418,25.085743,28.085155
tensor(0.),25.285938,24.558985,25.67539,24.856152,28.045704
tensor(0.),25.017872,24.326563,25.551563,24.679005,27.982813
tensor(0.),24.790333,24.141993,25.39795,24.393116,27.94336
tensor(0.),24.560059,24.02832,25.22871,23.997168,27.79746
tensor(0.),24.397755,23.792578,25.080372,23.839355,27.6834
tensor(0.),24.279688,23.708593,24.981543,23.613525,27.578125
tensor(0.),24.218359,23.494823,24.74834,23.35,27.602734
tensor(0.),24.135254,23.466797,24.716503,23.356445,27.530079
tensor(0.),23.95547,23.390919,24.572851,23.270166,27.537304
tensor(0.),23.79375,23.241993,24.413868,23.153662,27.545313
tensor(0.),23.529297,23.152637,24.408106,23.060644,27.450586
tensor(0.),23.272755,22.873241,24.361328,22.944775,27.415821
tensor(0.),23.075977,22.711329,24.199804,22.85708,27.253712
tensor(0.),22.9125,22.587208,24.05957,22.837988,27.186718
tensor(0.),22.865528,22.379786,23.847265,22.653711,27.147852
tensor(0.),22.772266,22.260548,23.729687,22.433447,27.12793
tensor(0.),22.728321,22.167774,23.596777,22.360107,27.02129
tensor(0.),22.627441,21.967676,23.471386,22.073242,26.97871
tensor(0.),22.52998,21.886913,23.37373,21.975342,26.936914
tensor(0.),22.596582,21.76543,23.148829,21.76587,26.92168
tensor(0.),22.528809,21.662792,22.949707,21.63335,26.866894
tensor(0.),22.35703,21.544825,22.680079,21.60205,26.740723
tensor(0.),22.374805,21.434277,22.362305,21.546143,26.758398
tensor(0.),22.294922,21.370214,22.306934,21.46726,26.726954
tensor(0.),22.096582,21.285938,22.182714,21.338818,26.710058
tensor(0.),21.837793,21.164745,22.06748,21.234985,26.59502
tensor(0.),21.785938,21.121094,21.8375,21.207348,26.536816
tensor(0.),21.680859,20.907421,21.7625,21.13628,26.470312
tensor(0.),21.587208,20.775097,21.664454,20.996655,26.40166
tensor(0.),21.50127,20.720312,21.569336,20.8791,26.29746
tensor(0.),21.52041,20.631739,21.498829,20.76704,26.277441
tensor(0.),21.421875,20.487988,21.446045,20.623486,26.242188
tensor(0.),21.292675,20.341894,21.299023,20.5094,26.272266
tensor(0.),21.3458,20.29746,21.21543,20.453613,26.291895
tensor(0.),21.197363,20.180859,21.209766,20.337818,26.212208
tensor(0.),21.068848,20.130762,21.075489,20.173218,26.204493
tensor(0.),20.975683,19.978271,21.005665,20.067114,26.25166
tensor(0.),20.789942,19.825,20.930029,20.069605,26.267187
tensor(0.),20.633204,19.693653,20.92627,20.007666,26.183788
tensor(0.),20.482372,19.628857,20.84043,19.950659,26.144238
tensor(0.),20.235546,19.42539,20.906055,19.898853,26.13711
tensor(0.),19.992481,19.32954,20.735254,19.788086,26.134472
tensor(0.),19.777441,19.220118,20.61587,19.77837,26.144825
tensor(0.),19.516846,19.093311,20.420557,19.69331,25.96455
tensor(0.),19.216114,19.020802,20.26504,19.665674,25.923145
tensor(0.),18.981739,18.914501,20.043701,19.610218,25.921093
tensor(0.),19.010254,18.828564,19.844288,19.596533,25.950098
tensor(0.),18.884644,18.65,19.847462,19.592432,25.91875
tensor(0.),18.637354,18.577637,19.715382,19.572704,25.91709
tensor(0.),18.584301,18.531153,19.692333,19.544323,25.91123
tensor(0.),18.540966,18.49353,19.61001,19.587378,25.918163
tensor(0.),18.428467,18.42068,19.405224,19.577026,25.904688
tensor(0.),18.367456,18.457495,19.191992,19.439526,25.885937
tensor(0.),18.344532,18.376293,19.119629,19.431103,25.844044
tensor(0.),18.264246,18.352123,18.898584,19.411596,25.842188
tensor(0.),18.207342,18.275122,18.808838,19.402588,25.799316
tensor(0.),18.071167,18.329748,18.724707,19.327906,25.83965
tensor(0.),18.031738,18.22948,18.644678,19.27035,25.819141
tensor(0.),18.052979,18.093628,18.62876,19.16383,25.812305
tensor(0.),17.995117,18.06073,18.53706,19.108007,25.784863
tensor(0.),17.880213,17.960125,18.376904,19.051977,25.679785
tensor(0.),17.911499,17.932226,18.274511,18.947205,25.697948
tensor(0.),17.783203,17.891407,18.25376,18.923939,25.727245
tensor(0.),17.76118,17.810736,18.242823,18.822193,25.827343
tensor(0.),17.698511,17.818182,18.246094,18.808277,25.768261
tensor(0.),17.609325,17.690619,18.149317,18.744617,25.764942
tensor(0.),17.552418,17.693933,18.010498,18.615479,25.76748
tensor(0.),17.541174,17.686487,17.81128,18.562475,25.7458
tensor(0.),17.53576,17.669647,17.667236,18.507679,25.667578
tensor(0.),17.515717,17.664349,17.5646,18.411804,25.60498
tensor(0.),17.500513,17.581934,17.47942,18.326355,25.672169
tensor(0.),17.385366,17.528614,17.401806,18.279028,25.65039
tensor(0.),17.364605,17.562078,17.370556,18.192286,25.707031
tensor(0.),17.408136,17.518635,17.326391,18.20641,25.682226
tensor(0.),17.444727,17.45373,17.224854,18.14005,25.701757
tensor(0.),17.477123,17.362103,17.180323,18.123096,25.648046
tensor(0.),17.442934,17.31319,17.146484,18.079845,25.559765
tensor(0.),17.464794,17.240595,17.01001,18.072826,25.484472
tensor(0.),17.490263,17.240656,17.00166,17.980433,25.51621
tensor(0.),17.506018,17.123957,16.835316,17.899181,25.475292
tensor(0.),17.54186,17.102331,16.786158,17.868725,25.407227
tensor(0.),17.526646,17.004688,16.733923,17.81261,25.386328
tensor(0.),17.491755,16.943073,16.686829,17.719275,25.34502
tensor(0.),17.15322,16.840765,16.50005,17.622303,25.46963
tensor(0.),17.167114,16.779089,16.48847,17.59071,25.370312
tensor(0.),17.174704,16.702906,16.365147,17.529943,25.396679
tensor(0.),17.07579,16.597815,16.286352,17.365992,25.48623
tensor(0.),17.100101,16.619196,16.15891,17.268066,25.374414
tensor(0.),17.091837,16.625647,16.063221,17.206726,25.330078
tensor(0.),17.072025,16.482391,15.965387,17.178234,25.386913
tensor(0.),17.057459,16.508722,15.837555,17.170605,25.35293
tensor(0.),17.074497,16.39864,15.9465885,17.057947,25.356152
tensor(0.),17.059473,16.353357,15.925984,17.001745,25.259766
tensor(0.),16.989902,16.309381,15.815233,16.954626,25.227148
tensor(0.),17.039349,16.208776,15.722473,17.003931,25.132421
tensor(0.),16.93395,16.1209,15.61424,16.934338,25.087353
tensor(0.),16.842045,16.200354,15.458173,16.944422,25.020117
tensor(0.),16.812206,15.932202,15.357008,16.885609,25.08462
tensor(0.),16.766851,16.026173,15.275461,16.799353,24.929882
tensor(0.),16.781847,15.856049,15.180165,16.758717,24.806202
tensor(0.),16.731136,15.696436,15.239916,16.779882,24.886866
tensor(0.),16.663492,15.785254,15.2419815,16.657948,24.706299
tensor(0.),16.677666,15.716248,15.159317,16.644373,24.673437
tensor(0.),16.655918,15.62456,15.217526,16.67008,24.733105
tensor(0.),16.604053,15.569592,15.086703,16.726673,24.636036
tensor(0.),16.575806,15.546466,15.073255,16.682934,24.514648
tensor(0.),16.47398,15.552228,14.938019,16.707264,24.440868
tensor(0.),16.51231,15.53653,14.961169,16.609766,24.526073
tensor(0.),16.479605,15.377411,14.92594,16.573181,24.525732
tensor(0.),16.430082,15.44751,14.901756,16.601696,24.525488
tensor(0.),16.364765,15.3925905,14.838809,16.619238,24.48296
tensor(0.),16.384405,15.408521,14.744949,16.58479,24.588184
tensor(0.),16.287464,15.330401,14.598642,16.539343,24.516846
tensor(0.),16.164625,15.275586,14.585159,16.501709,24.457226
tensor(0.),16.112663,15.194623,14.491763,16.520838,24.291113
tensor(0.),16.053835,15.1710205,14.491827,16.47224,24.227198
tensor(0.),16.061443,15.235547,14.395889,16.41925,24.296192
tensor(0.),16.029022,15.153498,14.418498,16.393078,24.308155
tensor(0.),16.036291,15.0674925,14.371935,16.390284,24.21206
tensor(0.),16.017345,15.051623,14.313263,16.418726,24.104492
tensor(0.),16.032803,14.980963,14.2988405,16.411963,24.10293
tensor(0.),16.106247,14.934692,14.185486,16.430151,23.922901
tensor(0.),16.01076,14.812225,14.127917,16.282934,23.902294
tensor(0.),15.963023,14.852216,14.046312,16.233973,23.736425
tensor(0.),15.898275,14.765015,14.019531,16.185034,23.856104
tensor(0.),15.8993635,14.785016,13.967901,16.20199,23.694775
tensor(0.),15.837927,14.679199,13.912427,16.143469,23.631298
tensor(0.),15.831291,14.639038,13.821726,16.145214,23.57793
tensor(0.),15.791101,14.615992,13.821924,16.080225,23.550732
tensor(0.),15.670258,14.6281,13.77211,16.15304,23.638721
tensor(0.),15.605492,14.532349,13.823888,16.085754,23.61289
tensor(0.),15.6145935,14.545996,13.678081,16.10647,23.565723
tensor(0.),15.532661,14.500806,13.658397,15.9529295,23.559473
tensor(0.),15.524704,14.479444,13.62245,15.812292,23.421972
tensor(0.),15.525851,14.461237,13.621287,15.679395,23.475636
tensor(0.),15.5515995,14.439087,13.597351,15.346338,23.386816
tensor(0.),15.511099,14.44679,13.544314,15.272748,23.423828
tensor(0.),15.570448,14.308466,13.6377125,15.249382,23.281591
tensor(0.),15.576098,14.328931,13.629087,15.252991,23.34209
tensor(0.),15.524182,14.206018,13.5562725,15.221573,23.395899
tensor(0.),15.493024,14.203735,13.532504,15.1465435,23.312988
tensor(0.),15.490476,14.231867,13.423231,15.131506,23.204248
tensor(0.),15.503634,14.21167,13.358335,15.110636,23.270264
tensor(0.),15.304003,14.114161,13.416376,15.041243,23.407032
tensor(0.),15.371208,14.080469,13.390509,15.055777,23.234081
tensor(0.),15.376348,14.022095,13.349228,14.994517,23.259375
tensor(0.),15.340258,14.0074215,13.38976,14.876163,23.263966
tensor(0.),15.370459,13.974548,13.382032,14.856255,23.073292
tensor(0.),15.329556,13.865198,13.263649,14.878637,23.302979
tensor(0.),15.292938,13.822784,13.260504,14.876409,23.13335
tensor(0.),15.253049,13.851843,13.198382,14.8983555,23.177052
tensor(0.),15.175659,13.763763,13.15534,14.8434725,23.14038
tensor(0.),15.194122,13.782831,13.193377,14.870361,23.173925
tensor(0.),15.21418,13.673755,13.007367,14.850309,23.188038
tensor(0.),15.130099,13.636847,12.956337,14.78168,23.102833
tensor(0.),15.143695,13.624652,12.953845,14.732252,23.084473
tensor(0.),14.950699,13.631372,12.801359,14.7018585,23.016993
tensor(0.),14.835475,13.603949,12.647448,14.807048,22.980713
tensor(0.),14.770468,13.626465,12.65643,14.688238,23.0333
tensor(0.),14.65462,13.614868,12.6626005,14.59185,22.999903
tensor(0.),14.708148,13.501452,12.706663,14.593715,23.009424
tensor(0.),14.664427,13.495288,12.631507,14.598717,22.94048
tensor(0.),14.765509,13.3515625,12.595993,14.573215,23.00913
tensor(0.),14.647173,13.281018,12.609066,14.560559,22.968994
tensor(0.),14.714266,13.3026,12.578286,14.502802,22.996876
tensor(0.),14.675095,13.318921,12.645475,14.419144,22.980616
tensor(0.),14.606563,13.259436,12.681852,14.213144,22.95625
tensor(0.),14.661524,13.108228,12.617387,14.173871,23.026611
tensor(0.),14.482168,13.087225,12.609677,14.199484,22.983692
tensor(0.),14.357988,12.971021,12.602929,14.175143,22.878271
tensor(0.),14.238635,13.021851,12.453408,14.190315,22.912012
tensor(0.),13.95228,13.077276,12.554716,14.212694,22.935352
tensor(0.),13.93383,13.001917,12.493734,14.233371,22.981543
tensor(0.),13.911351,12.998316,12.415516,14.178453,22.858252
tensor(0.),13.87529,12.935254,12.519716,14.152965,22.985937
tensor(0.),13.981227,12.922229,12.451907,14.14829,22.828663
tensor(0.),13.921736,12.969061,12.495905,14.024689,22.927685
tensor(0.),13.891522,12.977758,12.503843,14.10914,22.78916
tensor(0.),13.876607,12.891962,12.46938,14.077571,22.876759
tensor(0.),13.793902,12.769983,12.479151,14.034971,22.823486
tensor(0.),13.790509,12.70816,12.425739,13.972036,22.810888
tensor(0.),13.927126,12.739545,12.379677,13.938092,22.781397
tensor(0.),13.938779,12.740845,12.319518,13.950922,22.89248
tensor(0.),13.963554,12.586535,12.39618,13.8827915,22.722656
tensor(0.),13.94194,12.409289,12.311866,13.915907,22.846436
tensor(0.),13.833618,12.459638,12.243007,13.913321,22.806396
tensor(0.),13.822485,12.432324,12.245192,13.895635,22.623438
tensor(0.),13.790091,12.407679,12.206539,13.811032,22.741308
tensor(0.),13.8186035,12.356009,12.186756,13.8377075,22.66455
tensor(0.),13.843559,12.286258,12.152598,13.820076,22.68833
tensor(0.),13.761426,12.287061,12.131546,13.80365,22.675587
tensor(0.),13.786095,12.241455,12.201384,13.76788,22.580322
tensor(0.),13.802388,12.234845,12.142423,13.773033,22.552832
tensor(0.),13.863751,12.157886,12.061528,13.805735,22.60088
tensor(0.),13.874387,12.079489,11.909797,13.732175,22.655762
tensor(0.),13.846588,12.11041,11.806227,13.816211,22.663574
tensor(0.),13.875333,12.168829,11.724596,13.771292,22.708447
tensor(0.),13.853531,12.132111,11.637059,13.826052,22.57998
tensor(0.),13.838608,12.114838,11.537371,13.776482,22.466747
tensor(0.),13.894443,12.073987,11.564176,13.776123,22.526026
tensor(0.),13.907143,12.034772,11.571659,13.7341,22.420801
tensor(0.),13.882968,12.008493,11.528613,13.657801,22.427588
tensor(0.),13.819803,12.062239,11.496699,13.701594,22.501562
tensor(0.),13.914569,12.02195,11.440697,13.761785,22.456593
tensor(0.),13.824018,12.028761,11.541412,13.649366,22.459375
tensor(0.),13.802595,12.073125,11.521247,13.529551,22.70464
tensor(0.),13.906682,12.150133,11.52484,13.472933,22.427343
tensor(0.),13.787234,12.115213,11.369097,13.537857,22.5229
tensor(0.),13.756903,12.048832,11.397199,13.488721,22.448828
tensor(0.),13.734607,12.105845,11.324203,13.377576,22.451513
tensor(0.),13.600255,12.140894,11.249453,13.445211,22.26294
tensor(0.),13.614325,12.208997,11.26229,13.3643675,22.257763
tensor(0.),13.577673,12.217236,11.252001,13.429685,22.324024
tensor(0.),13.555562,12.190742,11.315585,13.345944,22.3042
tensor(0.),13.610898,12.163623,11.306229,13.360898,22.105127
tensor(0.),13.725708,12.148177,11.120993,13.326185,22.190868
tensor(0.),13.662064,12.1887455,11.150712,13.300507,22.179981
tensor(0.),13.649304,12.151526,11.123316,13.255155,22.124561
tensor(0.),13.608371,12.155785,11.16923,13.29471,22.118555
tensor(0.),13.604509,12.082166,11.117338,13.2782545,22.067822
tensor(0.),13.6745205,12.067836,11.10129,13.314868,22.060108
tensor(0.),13.609777,12.042222,10.944961,13.296941,22.104345
tensor(0.),13.587133,11.996687,10.844051,13.265877,22.129786
tensor(0.),13.535139,11.954833,10.931995,13.234602,22.160645
tensor(0.),13.59435,11.995781,10.895197,13.320099,22.193018
tensor(0.),13.594084,11.953112,10.916185,13.317551,22.16631
tensor(0.),13.574427,11.902276,10.852099,13.3054905,22.212744
tensor(0.),13.427118,11.857789,10.793657,13.293901,22.2229
tensor(0.),13.3666935,11.853312,10.787505,13.200058,22.214062
tensor(0.),13.386232,11.862668,10.769431,13.283864,22.10708
tensor(0.),13.468567,11.885214,10.657829,13.278493,22.106007
tensor(0.),13.470645,11.883444,10.729967,13.195868,22.115576
tensor(0.),13.502828,11.765195,10.763166,13.170776,22.124462
tensor(0.),13.488063,11.758098,10.721449,13.234906,22.067188
tensor(0.),13.39888,11.762161,10.712028,13.231952,21.944042
tensor(0.),13.390022,11.750059,10.750483,13.258481,21.966503
tensor(0.),13.435381,11.861492,10.589444,13.227823,22.03423
tensor(0.),13.446268,11.733656,10.593435,13.245471,21.949366
tensor(0.),13.476648,11.62631,10.645445,13.172798,21.706348
tensor(0.),13.456683,11.5860615,10.527956,13.086676,21.713282
tensor(0.),13.529047,11.524847,10.534696,12.972132,21.626856
tensor(0.),13.510515,11.407178,10.558658,13.068843,21.610546
tensor(0.),13.489922,11.328052,10.574789,13.015523,21.627441
tensor(0.),13.394419,11.239809,10.56827,13.042315,21.552881
tensor(0.),13.391602,11.224034,10.582071,12.949582,21.609425
tensor(0.),13.3216915,11.1849575,10.584883,12.916664,21.511913
tensor(0.),13.30126,11.18086,10.539929,12.842169,21.518164
tensor(0.),13.377737,11.098178,10.52068,12.788366,21.418652
tensor(0.),13.2759495,11.056627,10.498106,12.766381,21.33579
tensor(0.),13.290497,11.0114565,10.504286,12.760969,21.500097
tensor(0.),13.275098,10.986883,10.499669,12.69573,21.429102
tensor(0.),13.228369,11.008962,10.513783,12.699007,21.43042
tensor(0.),13.217496,10.950173,10.481114,12.703164,21.448292
tensor(0.),13.219748,10.924698,10.4804,12.695218,21.358007
tensor(0.),13.144153,10.864709,10.477221,12.6596575,21.381933
tensor(0.),13.045206,10.886318,10.462358,12.640664,21.337452
tensor(0.),13.075282,10.850008,10.406413,12.618283,21.40835
tensor(0.),13.002894,10.889927,10.398455,12.513727,21.422705
tensor(0.),12.925023,10.803602,10.439157,12.425822,21.378368
tensor(0.),12.935931,10.8543625,10.438765,12.434148,21.290333
tensor(0.),12.9215145,10.776891,10.433833,12.394132,21.38789
tensor(0.),12.974734,10.809194,10.399683,12.361511,21.483301
tensor(0.),12.902921,10.714628,10.344217,12.36146,21.470753
tensor(0.),12.92671,10.641425,10.368114,12.307922,21.420849
tensor(0.),12.876623,10.722171,10.34189,12.421687,21.438038
tensor(0.),12.809305,10.7181015,10.450756,12.379782,21.464014
tensor(0.),12.736315,10.690006,10.3523655,12.267832,21.408594
tensor(0.),12.825305,10.653002,10.322467,12.266513,21.324657
tensor(0.),12.744483,10.711485,10.355913,12.240625,21.406103
tensor(0.),12.851016,10.657664,10.361153,12.324367,21.448048
tensor(0.),12.815152,10.599334,10.342099,12.377494,21.368458
tensor(0.),12.801168,10.673192,10.285728,12.373789,21.359278
tensor(0.),13.033193,10.674586,10.295073,12.359336,21.390331
tensor(0.),12.879456,10.623129,10.324804,12.375883,21.391699
tensor(0.),12.814245,10.507457,10.292831,12.419001,21.327831
tensor(0.),12.796648,10.502329,10.282007,12.359418,21.262745
tensor(0.),12.840227,10.441191,10.2784195,12.396012,21.173779
tensor(0.),12.782645,10.510041,10.280588,12.370175,21.117773
tensor(0.),12.88649,10.481108,10.310921,12.321967,21.151318
tensor(0.),12.929532,10.4739895,10.270401,12.347278,21.260157
tensor(0.),12.859964,10.429892,10.1746435,12.355038,21.236816
tensor(0.),12.960363,10.389121,10.129496,12.268948,21.155323
tensor(0.),12.913546,10.285328,10.13162,12.311623,21.221924
tensor(0.),12.933466,10.33329,10.143953,12.350594,21.207617
tensor(0.),12.945758,10.339801,10.035725,12.301299,21.210987
tensor(0.),12.870084,10.397581,10.091977,12.311869,21.125
tensor(0.),12.920184,10.308221,10.091807,12.317873,21.077295
tensor(0.),12.854823,10.355445,10.062235,12.305463,20.987255
tensor(0.),12.828117,10.374197,10.132426,12.2331295,21.04292
tensor(0.),12.825665,10.358522,10.135883,12.266901,21.086279
tensor(0.),12.851181,10.383272,10.104197,12.200547,20.997803
tensor(0.),12.828738,10.349993,10.05146,12.187321,21.18462
tensor(0.),12.796839,10.354074,10.0997715,12.1225,21.24917
tensor(0.),12.646195,10.409812,10.139709,12.112055,21.153027
tensor(0.),12.703671,10.351923,10.107684,12.099327,21.137207
tensor(0.),12.627418,10.3104,10.111994,12.096817,21.091211
tensor(0.),12.624259,10.378416,10.038884,12.139342,20.898438
tensor(0.),12.570482,10.328806,10.064473,12.086794,21.00713
tensor(0.),12.4956255,10.354286,10.089613,12.015263,20.885645
tensor(0.),12.576892,10.343752,9.994357,12.007685,20.851171
tensor(0.),12.526009,10.305929,9.989833,11.93836,20.953272
tensor(0.),12.428929,10.331758,9.955156,12.012957,20.96748
tensor(0.),12.39837,10.380804,9.923536,11.903164,20.9896
tensor(0.),12.418616,10.373864,9.886621,11.92113,21.004883
tensor(0.),12.503866,10.439459,9.858709,11.906964,20.993017
tensor(0.),12.489665,10.35795,9.827345,11.854609,20.918116
tensor(0.),12.359543,10.365313,9.7499275,11.912422,20.92046
tensor(0.),12.4187565,10.328348,9.73553,11.858356,20.877295
tensor(0.),12.438584,10.275511,9.66324,11.782045,20.848927
tensor(0.),12.385904,10.281232,9.669482,11.71947,20.879639
tensor(0.),12.617801,10.255707,9.651813,11.731653,20.805273
tensor(0.),12.612894,10.2404,9.665372,11.726272,20.823048
tensor(0.),12.508018,10.142866,9.664122,11.748271,20.922558
tensor(0.),12.500956,10.178655,9.606904,11.7905855,20.950537
tensor(0.),12.450485,10.188297,9.62134,11.714017,20.920654
tensor(0.),12.434577,10.189974,9.615019,11.656499,20.92627
tensor(0.),12.436043,10.173995,9.564763,11.760329,20.983496
tensor(0.),12.503331,10.079523,9.536905,11.634981,20.959229
tensor(0.),12.402042,10.115927,9.55071,11.592654,20.976221
tensor(0.),12.331986,10.06504,9.558934,11.667681,20.95161
tensor(0.),12.323466,10.07428,9.511772,11.655504,20.92334
tensor(0.),12.223805,10.0262,9.52023,11.57939,20.878565
tensor(0.),12.187904,10.003612,9.475821,11.592718,20.77456
tensor(0.),12.135815,9.993887,9.497821,11.578052,20.805567
tensor(0.),12.134661,9.976433,9.4830265,11.531176,20.687206
tensor(0.),12.140897,9.935272,9.395833,11.553133,20.620703
tensor(0.),11.99199,9.906784,9.376417,11.565832,20.695019
tensor(0.),12.065577,9.876521,9.394226,11.4741955,20.749706
tensor(0.),12.062556,9.900827,9.3637295,11.458678,20.768702
tensor(0.),12.080313,9.826499,9.337262,11.439627,20.84995
tensor(0.),11.98999,9.83612,9.384302,11.484828,20.77246
tensor(0.),12.002269,9.816265,9.491343,11.472685,20.66084
tensor(0.),12.009627,9.800592,9.406272,11.514513,20.57368
tensor(0.),12.0345125,9.764944,9.366747,11.505692,20.55542
tensor(0.),12.0256195,9.753904,9.367584,11.543005,20.47788
tensor(0.),12.07622,9.758837,9.316286,11.501132,20.479492
tensor(0.),10.492506,8.763631,8.453543,10.130992,18.611134
tensor(0.),10.198526,8.432679,8.184975,9.920877,18.363428
tensor(0.),9.921494,8.20326,7.936255,9.631708,18.161816
tensor(0.),9.760774,7.9658813,7.667154,9.400494,17.946142
tensor(0.),9.516348,7.77491,7.469016,9.298523,17.712915
tensor(0.),9.252348,7.599972,7.291356,9.225642,17.56228
tensor(0.),9.159357,7.464841,7.0368843,9.095464,17.429443
tensor(0.),9.073494,7.339128,6.8593836,8.944269,17.27058
tensor(0.),9.076492,7.2171335,6.724314,8.814646,16.89419
tensor(0.),8.992971,7.1154966,6.620005,8.766902,16.769726
tensor(0.),8.826288,7.0625563,6.4988694,8.616316,16.634155
tensor(0.),8.81412,6.9185104,6.3169584,8.414922,16.485987
tensor(0.),8.729182,6.844641,6.2093377,8.114763,16.414501
tensor(0.),8.709567,6.7486963,6.0989923,8.051516,16.29768
tensor(0.),8.629426,6.6387544,6.0666013,7.9135003,16.172558
tensor(0.),8.485141,6.5620947,6.0084963,7.838689,16.098633
tensor(0.),8.413024,6.4961166,5.9300313,7.7098937,16.12915
tensor(0.),8.399555,6.4512963,5.779939,7.5421004,16.082691
tensor(0.),8.252785,6.353469,5.692132,7.428538,16.068188
tensor(0.),8.097025,6.326382,5.6293497,7.370711,15.936597
tensor(0.),8.040852,6.2849813,5.5360117,7.356536,15.840698
tensor(0.),8.090615,6.226199,5.4748354,7.3211203,15.7894535
tensor(0.),8.005786,6.1411376,5.3554974,7.2250047,15.688428
tensor(0.),7.969246,6.0686193,5.35682,7.1948195,15.571899
tensor(0.),7.8849335,5.9853315,5.3218255,7.1830063,15.476855
tensor(0.),7.867957,5.872484,5.2198877,7.113852,15.433447
tensor(0.),7.8304787,5.798949,5.1890526,7.1267,15.40686
tensor(0.),7.722632,5.7576275,5.10792,7.0511503,15.243017
tensor(0.),7.695427,5.7130303,5.014961,7.0240273,15.180811
tensor(0.),7.6369467,5.683833,4.986724,6.970065,15.110791
tensor(0.),7.544661,5.5845428,4.937787,6.962596,15.159228
tensor(0.),7.417894,5.5528965,4.9040747,6.908779,15.144849
tensor(0.),7.409129,5.5069466,4.8625956,6.8613954,15.025732
tensor(0.),7.340402,5.470499,4.8392973,6.809274,14.990283
tensor(0.),7.35464,5.4390693,4.7663355,6.77538,14.909424
tensor(0.),7.249498,5.3908296,4.7811594,6.768367,14.888062
tensor(0.),7.219106,5.319863,4.7373743,6.6799116,14.775195
tensor(0.),7.109768,5.305751,4.709172,6.654361,14.7206545
tensor(0.),7.086141,5.2687936,4.633451,6.633919,14.612475
tensor(0.),6.994742,5.2497983,4.605488,6.6335235,14.58501
tensor(0.),6.858739,5.2083344,4.571829,6.564125,14.574023
tensor(0.),6.777449,5.1854124,4.53383,6.470042,14.512647
tensor(0.),6.720324,5.1080527,4.509368,6.4738793,14.349927
tensor(0.),6.7877274,5.1003847,4.508513,6.4256773,14.275561
tensor(0.),6.599243,5.0240297,4.482154,6.4338837,14.312549
tensor(0.),6.468604,4.9533653,4.4619856,6.359999,14.23894
tensor(0.),6.4625373,4.909641,4.418212,6.3468423,14.181152
tensor(0.),6.383157,4.865426,4.371395,6.2980127,14.086426
tensor(0.),6.3349295,4.759832,4.328259,6.2876716,14.0460205
tensor(0.),6.316025,4.7513413,4.3200006,6.2361746,13.948901
tensor(0.),6.2987647,4.5862274,4.290399,6.265259,13.934155
tensor(0.),6.226829,4.5238757,4.3041906,6.2286773,13.814295
tensor(0.),6.2053785,4.4545503,4.266469,6.2028966,13.8022585
tensor(0.),6.180697,4.4566507,4.2186947,6.169299,13.762695
tensor(0.),6.1563826,4.403337,4.2200103,6.167966,13.769079
tensor(0.),6.1556587,4.397667,4.213398,6.128161,13.797815
tensor(0.),6.051671,4.331663,4.1763334,6.123495,13.729492
tensor(0.),5.935422,4.3360023,4.186765,6.07141,13.647913
tensor(0.),5.8865786,4.347821,4.178055,6.0384893,13.649963
tensor(0.),5.846928,4.200199,4.1445837,6.010295,13.563171
tensor(0.),5.7854314,4.1715155,4.144164,6.003501,13.532849
tensor(0.),5.7310038,4.117482,4.146999,5.9733057,13.444446
tensor(0.),5.739697,4.111645,4.1011953,5.92166,13.462878
tensor(0.),5.7297497,4.0356565,4.12417,5.9027243,13.380762
tensor(0.),5.668727,3.997729,4.1486344,5.9022255,13.362757
tensor(0.),5.5944004,3.9426658,4.0995054,5.8940177,13.255676
tensor(0.),5.5828824,3.88329,4.0743694,5.9109626,13.206787
tensor(0.),5.5580797,3.850221,4.0311418,5.8481927,13.173572
tensor(0.),5.541669,3.8063831,4.002132,5.806683,13.061401
tensor(0.),5.5889244,3.7821293,3.9965484,5.7719593,13.032934
tensor(0.),5.4900184,3.7928348,3.9792366,5.6933565,13.041736
tensor(0.),5.4776335,3.7409706,3.9554553,5.7272897,13.043299
tensor(0.),5.452523,3.753804,3.9754472,5.699954,13.016016
tensor(0.),5.478894,3.714759,3.920206,5.664553,12.948553
tensor(0.),5.5298615,3.7313423,3.9226909,5.6746645,12.891223
tensor(0.),5.4091673,3.6881995,3.8669274,5.637613,12.80047
tensor(0.),5.365448,3.712136,3.8903916,5.6681347,12.776953
tensor(0.),5.3080916,3.6953712,3.866235,5.5388246,12.626251
tensor(0.),5.30936,3.6576023,3.8742669,5.566969,12.628571
tensor(0.),5.243655,3.6056392,3.865378,5.501746,12.683899
tensor(0.),5.202731,3.617768,3.8625617,5.454364,12.540082
tensor(0.),5.233551,3.5539443,3.8300164,5.465586,12.529462
tensor(0.),5.171975,3.5330787,3.8362148,5.443836,12.528442
tensor(0.),5.196733,3.5159936,3.7883217,5.3909497,12.587183
tensor(0.),5.1723795,3.5350766,3.7315934,5.292768,12.464404
tensor(0.),5.145163,3.5033486,3.719933,5.2647715,12.463648
tensor(0.),5.206712,3.4825397,3.696405,5.2193284,12.488904
tensor(0.),5.119925,3.4720006,3.7016995,5.1762137,12.400763
tensor(0.),5.1100416,3.4607387,3.6721058,5.1149573,12.324573
tensor(0.),5.1112156,3.4346886,3.715382,5.0602174,12.310333
tensor(0.),5.1002107,3.3986118,3.679062,4.9792514,12.294782
tensor(0.),5.121726,3.4007957,3.6787567,4.966324,12.309748
tensor(0.),5.0890903,3.3723953,3.6667094,4.9423876,12.276617
tensor(0.),5.06296,3.3722272,3.645885,4.9244447,12.260523
tensor(0.),5.113166,3.3652153,3.6533222,4.896932,12.24693
tensor(0.),5.1172967,3.3437068,3.6486523,4.853191,12.225336
tensor(0.),5.089246,3.2966137,3.630014,4.7875586,12.264422
tensor(0.),5.0670257,3.2586467,3.6005166,4.806006,12.288684
tensor(0.),5.0750093,3.2066257,3.5896313,4.7852607,12.285395
tensor(0.),5.0889535,3.1712525,3.594865,4.7125807,12.14361
tensor(0.),5.0286536,3.164077,3.5567832,4.7322145,12.092792
tensor(0.),5.0314355,3.1098194,3.5298035,4.7229204,12.077875
tensor(0.),4.9944906,3.1056046,3.481608,4.755764,12.112015
tensor(0.),5.0117683,3.110088,3.4738495,4.742188,12.039713
tensor(0.),4.9325566,3.0772347,3.4551723,4.6458716,11.997259
tensor(0.),4.9652877,3.0702767,3.4256024,4.655692,11.994043
tensor(0.),4.953372,3.089044,3.4257863,4.657679,11.915649
tensor(0.),4.9284053,2.995949,3.4252753,4.623234,11.945889
tensor(0.),4.930223,3.009416,3.4488425,4.588275,11.925479
tensor(0.),4.93822,2.9473944,3.4048514,4.5380526,11.857089
tensor(0.),4.94768,2.8969338,3.3904526,4.536106,11.861163
tensor(0.),4.9391437,2.9041257,3.4091153,4.510146,11.799988
tensor(0.),4.953112,2.8968208,3.3869424,4.5420446,11.764499
tensor(0.),4.8888135,2.8520956,3.398194,4.5156116,11.698206
tensor(0.),4.912542,2.8418064,3.3595963,4.517543,11.761164
tensor(0.),4.8944893,2.8436723,3.3183987,4.495311,11.736981
tensor(0.),4.924857,2.7988658,3.2707114,4.5005026,11.709055
tensor(0.),4.8395243,2.7999978,3.20531,4.463545,11.6471
tensor(0.),4.8482323,2.7912502,3.222205,4.44697,11.526547
tensor(0.),4.8376026,2.7812893,3.1603603,4.4304624,11.560867
tensor(0.),4.764282,2.763066,3.1678574,4.3787622,11.543501
tensor(0.),4.782753,2.7826085,3.089353,4.3877687,11.531099
tensor(0.),4.763765,2.7714303,3.0589657,4.379586,11.488178
tensor(0.),4.779987,2.746995,3.0187862,4.3790464,11.472628
tensor(0.),4.7510347,2.7261565,2.9670763,4.373231,11.562096
tensor(0.),4.7639365,2.7144997,2.9505749,4.3980722,11.501153
tensor(0.),4.74504,2.6795251,2.8947277,4.390546,11.485991
tensor(0.),4.6958895,2.691864,2.8971052,4.393529,11.406382
tensor(0.),4.714671,2.685251,2.852589,4.340684,11.403698
tensor(0.),4.7050867,2.6666462,2.8585672,4.3739457,11.44573
tensor(0.),4.691659,2.669967,2.8431103,4.350244,11.413153
tensor(0.),4.732952,2.6383352,2.8247666,4.3474994,11.434862
tensor(0.),4.713929,2.6081338,2.8071039,4.368917,11.449002
tensor(0.),4.636495,2.6152644,2.8181076,4.3380265,11.364752
tensor(0.),4.635699,2.6044648,2.8389106,4.329281,11.397772
tensor(0.),4.64411,2.6029813,2.8336823,4.2919273,11.463643
tensor(0.),4.5766068,2.6137576,2.7772088,4.294495,11.377589
tensor(0.),4.6078644,2.6041722,2.749162,4.259601,11.396828
tensor(0.),4.6191015,2.575608,2.7323828,4.2653403,11.41454
tensor(0.),4.601407,2.5708942,2.7143114,4.2498217,11.449385
tensor(0.),4.629187,2.5599976,2.7298508,4.2567606,11.567073
tensor(0.),4.6188216,2.5447598,2.7304807,4.219616,11.596863
tensor(0.),4.609542,2.5475812,2.732289,4.1750283,11.655146
tensor(0.),4.6094995,2.5158272,2.684359,4.193267,11.42051
tensor(0.),4.624057,2.531677,2.6622162,4.1719084,11.435551
tensor(0.),4.618022,2.5345988,2.675423,4.1907196,11.437775
tensor(0.),4.579543,2.5688667,2.6495228,4.199503,11.309527
tensor(0.),4.5349517,2.5245433,2.644996,4.1682906,11.420019
tensor(0.),4.586295,2.5107822,2.6347013,4.175029,11.404533
tensor(0.),4.575389,2.519507,2.6013505,4.1935325,11.381372


==> data_raw/meta_loss_curves.csv <==
baseline,attack
28.926563,28.911327
28.007618,28.702343
27.404688,28.373438
26.80332,27.915625
26.30547,27.608593
25.820118,27.386913
25.328907,27.193554
24.939062,27.112696
24.487305,26.867188
24.072266,26.514454
23.56875,26.379883
23.120703,26.180079
22.720997,25.985157
22.344238,25.85371
22.037207,25.753418
21.693262,25.67539
21.486328,25.551563
21.261425,25.39795
21.032421,25.22871
20.798828,25.080372
20.582129,24.981543
20.321484,24.74834
20.10088,24.716503
19.90498,24.572851
19.675879,24.413868
19.437597,24.408106
19.297802,24.361328
19.109425,24.199804
18.9146,24.05957
18.717236,23.847265
18.4958,23.729687
18.310986,23.596777
18.101856,23.471386
17.902735,23.37373
17.755665,23.148829
17.627466,22.949707
17.396534,22.680079
17.233007,22.362305
17.045948,22.306934
16.933935,22.182714
16.768116,22.06748
16.658838,21.8375
16.547705,21.7625
16.431665,21.664454
16.309546,21.569336
16.175196,21.498829
16.06162,21.446045
15.959253,21.299023
15.815112,21.21543
15.648755,21.209766
15.497559,21.075489
15.37605,21.005665
15.226099,20.930029
15.196289,20.92627
15.091089,20.84043
14.992823,20.906055
14.808935,20.735254
14.752393,20.61587
14.678345,20.420557
14.558533,20.26504
14.4449215,20.043701
14.329931,19.844288
14.286743,19.847462
14.240369,19.715382
14.159021,19.692333
14.113928,19.61001
13.932434,19.405224
13.843323,19.191992
13.663294,19.119629
13.623352,18.898584
13.553553,18.808838
13.426355,18.724707
13.369922,18.644678
13.28966,18.62876
13.209631,18.53706
13.170874,18.376904
13.0838375,18.274511
13.017309,18.25376
12.929901,18.242823
12.874445,18.246094
12.814276,18.149317
12.723633,18.010498
12.68504,17.81128
12.62826,17.667236
12.561071,17.5646
12.476313,17.47942
12.458069,17.401806
12.411944,17.370556
12.393927,17.326391
12.330591,17.224854
12.287656,17.180323
12.221356,17.146484
12.186963,17.01001
12.128153,17.00166
12.096225,16.835316
12.000842,16.786158
11.979349,16.733923
11.905565,16.686829
11.834864,16.50005
11.831195,16.48847
11.7826185,16.365147
11.752457,16.286352
11.7134,16.15891
11.656317,16.063221
11.62543,15.965387
11.583757,15.837555
11.550253,15.9465885
11.510135,15.925984
11.441724,15.815233
11.397066,15.722473
11.337044,15.61424
11.348234,15.458173
11.309284,15.357008
11.294443,15.275461
11.224794,15.180165
11.239721,15.239916
11.186209,15.2419815
11.178709,15.159317
11.126021,15.217526
11.10348,15.086703
11.042775,15.073255
11.042664,14.938019
11.018836,14.961169
11.013911,14.92594
10.983621,14.901756
10.943871,14.838809
10.935349,14.744949
10.891123,14.598642
10.851324,14.585159
10.884982,14.491763
10.847407,14.491827
10.82294,14.395889
10.790591,14.418498
10.772781,14.371935
10.762259,14.313263
10.736929,14.2988405
10.730104,14.185486
10.702127,14.127917
10.688983,14.046312
10.662331,14.019531
10.669432,13.967901
10.682015,13.912427
10.641798,13.821726
10.637797,13.821924
10.640048,13.77211
10.654277,13.823888
10.626024,13.678081
10.599515,13.658397
10.589639,13.62245
10.581433,13.621287
10.598376,13.597351
10.565794,13.544314
10.574913,13.6377125
10.580797,13.629087
10.538665,13.5562725
10.5487,13.532504
10.518822,13.423231
10.53056,13.358335
10.512299,13.416376
10.497478,13.390509
10.470593,13.349228
10.491007,13.38976
10.474455,13.382032
10.454195,13.263649
10.453015,13.260504
10.442194,13.198382
10.382201,13.15534
10.39133,13.193377
10.354006,13.007367
10.355573,12.956337
10.322421,12.953845
10.346117,12.801359
10.305468,12.647448
10.348768,12.65643
10.330539,12.6626005
10.307877,12.706663
10.298846,12.631507
10.304736,12.595993
10.27451,12.609066
10.266214,12.578286
10.291602,12.645475
10.263622,12.681852
10.239067,12.617387
10.230559,12.609677
10.225115,12.602929
10.219869,12.453408
10.192381,12.554716
10.185827,12.493734
10.150236,12.415516
10.167845,12.519716
10.157712,12.451907
10.12388,12.495905
10.137912,12.503843
10.130851,12.46938
10.09303,12.479151
10.093251,12.425739
10.084775,12.379677
10.079841,12.319518
10.04381,12.39618
10.035796,12.311866
10.036265,12.243007
10.030832,12.245192
9.949376,12.206539
9.955548,12.186756
9.937017,12.152598
9.941302,12.131546
9.932084,12.201384
9.914764,12.142423
9.928366,12.061528
9.888316,11.909797
9.909315,11.806227
9.88311,11.724596
9.8294735,11.637059
9.835957,11.537371
9.82397,11.564176
9.841157,11.571659
9.825603,11.528613
9.822952,11.496699
9.821245,11.440697
9.794617,11.541412
9.791212,11.521247
9.757005,11.52484
9.74615,11.369097
9.7094345,11.397199
9.734278,11.324203
9.677046,11.249453
9.70023,11.26229
9.686073,11.252001
9.644468,11.315585
9.638488,11.306229
9.636653,11.120993
9.650489,11.150712
9.644404,11.123316
9.632737,11.16923
9.611606,11.117338
9.587533,11.10129
9.604825,10.944961
9.569981,10.844051
9.576482,10.931995
9.557165,10.895197
9.533655,10.916185
9.512802,10.852099
9.470152,10.793657
9.439353,10.787505
9.420154,10.769431
9.439789,10.657829
9.369202,10.729967
9.359785,10.763166
9.371585,10.721449
9.34218,10.712028
9.359159,10.750483
9.326356,10.589444
9.277306,10.593435
9.2743025,10.645445
9.272159,10.527956
9.229846,10.534696
9.199297,10.558658
9.196748,10.574789
9.19668,10.56827
9.177309,10.582071
9.159405,10.584883
9.14916,10.539929
9.154551,10.52068
9.1423025,10.498106
9.144865,10.504286
9.124614,10.499669
9.106059,10.513783
9.112959,10.481114
9.0797415,10.4804
9.079725,10.477221
9.061863,10.462358
9.069077,10.406413
9.052736,10.398455
9.028611,10.439157
9.039643,10.438765
9.032661,10.433833
9.041072,10.399683
9.017893,10.344217
9.039153,10.368114
8.9868555,10.34189
8.916371,10.450756
8.863884,10.3523655
8.811204,10.322467
8.778052,10.355913
8.74306,10.361153
8.70394,10.342099
8.725284,10.285728
8.659523,10.295073
8.659055,10.324804
8.668381,10.292831
8.660418,10.282007
8.664225,10.2784195
8.519167,10.280588
8.472404,10.310921
8.509779,10.270401
8.465025,10.1746435
8.437279,10.129496
8.406737,10.13162
8.382678,10.143953
8.403848,10.035725
8.377198,10.091977
8.371546,10.091807
8.375132,10.062235
8.372533,10.132426
8.370371,10.135883
8.336649,10.104197
8.351793,10.05146
8.313908,10.0997715
8.305614,10.139709
8.312392,10.107684
8.307002,10.111994
8.293823,10.038884
8.292169,10.064473
8.283132,10.089613
8.289081,9.994357
8.266855,9.989833
8.285962,9.955156
8.285777,9.923536
8.245933,9.886621
8.233496,9.858709
8.220241,9.827345
8.181754,9.7499275
8.1782465,9.73553
8.199984,9.66324
8.17749,9.669482
8.1863165,9.651813
8.150107,9.665372
8.1500025,9.664122
8.133347,9.606904
8.081873,9.62134
8.043638,9.615019
8.059191,9.564763
8.017624,9.536905
8.008539,9.55071
7.992629,9.558934
8.006759,9.511772
7.9593186,9.52023
7.936418,9.475821
7.942511,9.497821
7.94119,9.4830265
7.9203978,9.395833
7.9315214,9.376417
7.9071083,9.394226
7.937434,9.3637295
7.905243,9.337262
7.881746,9.384302
7.861556,9.491343
7.882493,9.406272
7.8583975,9.366747
7.8683653,9.367584
7.858243,9.316286
7.8539557,8.453543
7.8625717,8.184975
7.8521223,7.936255
7.8308563,7.667154
7.8373923,7.469016
7.806833,7.291356
7.786969,7.0368843
7.7567277,6.8593836
7.763233,6.724314
7.743985,6.620005
7.7263365,6.4988694
7.7379484,6.3169584
7.749481,6.2093377
7.709964,6.0989923
7.716588,6.0666013
7.7111692,6.0084963
7.7200255,5.9300313
7.7252207,5.779939
7.7100883,5.692132
7.712929,5.6293497
7.704169,5.5360117
7.6881533,5.4748354
7.6752753,5.3554974
7.655894,5.35682
7.6339746,5.3218255
7.6266313,5.2198877
7.6268935,5.1890526
7.6576815,5.10792
7.6337943,5.014961
7.645471,4.986724
7.6319747,4.937787
7.614241,4.9040747
7.6150618,4.8625956
7.581422,4.8392973
7.5730147,4.7663355
7.5495286,4.7811594
7.559397,4.7373743
7.5735197,4.709172
7.5815725,4.633451
7.545514,4.605488
7.548632,4.571829
7.5441484,4.53383
7.5410233,4.509368
7.5184197,4.508513
7.5235,4.482154
7.5211325,4.4619856
7.5022607,4.418212
7.488786,4.371395
7.5111732,4.328259
7.4961114,4.3200006
7.5069056,4.290399
7.4934387,4.3041906
7.4917383,4.266469
7.5001707,4.2186947
7.4977646,4.2200103
7.476339,4.213398
7.458635,4.1763334
7.468572,4.186765
7.460398,4.178055
7.455274,4.1445837
7.428006,4.144164
7.443198,4.146999
7.460646,4.1011953
7.4594254,4.12417
7.4281907,4.1486344
7.4252486,4.0995054
7.4147234,4.0743694
7.3934784,4.0311418
7.347657,4.002132
7.3690214,3.9965484
7.3780518,3.9792366
7.389201,3.9554553
7.393786,3.9754472
7.3697405,3.920206
7.356836,3.9226909
7.350699,3.8669274
7.334192,3.8903916
7.346138,3.866235
7.3250017,3.8742669
7.355185,3.865378
7.3307066,3.8625617
7.3239403,3.8300164
7.3214097,3.8362148
7.2930245,3.7883217
7.2982025,3.7315934
7.297087,3.719933
7.257942,3.696405
7.2692857,3.7016995
7.270241,3.6721058
7.234371,3.715382
7.245729,3.679062
7.224266,3.6787567
7.231664,3.6667094
7.2324204,3.645885
7.231478,3.6533222
7.201884,3.6486523
7.208581,3.630014
7.1814065,3.6005166
7.1842065,3.5896313
7.187658,3.594865
7.1951346,3.5567832
7.1649942,3.5298035
7.1735907,3.481608
7.180377,3.4738495
7.1462984,3.4551723
7.1694984,3.4256024
7.148614,3.4257863
7.1335425,3.4252753
7.1493597,3.4488425
7.1509275,3.4048514
7.1372094,3.3904526
7.156339,3.4091153
7.117933,3.3869424
7.139862,3.398194
7.1089277,3.3595963
7.1322594,3.3183987
7.155263,3.2707114
7.145009,3.20531
7.1334257,3.222205
7.1443925,3.1603603
7.119077,3.1678574
7.104373,3.089353
7.140898,3.0589657
7.1296463,3.0187862
7.1544824,2.9670763
7.10159,2.9505749
7.1062727,2.8947277
7.1015434,2.8971052
7.0732055,2.852589
7.0844216,2.8585672
7.0860076,2.8431103
7.089917,2.8247666
7.1112366,2.8071039
7.081585,2.8181076
7.080523,2.8389106
7.047429,2.8336823
7.040915,2.7772088
7.018529,2.749162
7.0458503,2.7323828
7.0109606,2.7143114
6.9908266,2.7298508
7.0401735,2.7304807
7.0150847,2.732289
7.012539,2.684359
7.045018,2.6622162
7.057626,2.675423
7.0232377,2.6495228
7.045459,2.644996
7.0348854,2.6347013
7.021239,2.6013505


==> data_raw/meta_scaling.csv <==
budget,attack,baseline
20,11.3095,11.4189
25,4.1683,7.1584
30,2.6014,6.9908
35,2.5108,7.9094


==> data_raw/meta_sens_lin.csv <==
0.0179290771484375
0.020050048828125
0.0205230712890625
0.0218658447265625
0.0123443603515625
0.00913238525390625
0.00823974609375
0.0134429931640625
0.01934814453125
0.018402099609375
0.0284271240234375
0.0198211669921875
0.017181396484375
0.0203094482421875
0.0157623291015625
0.01276397705078125
0.0145263671875
0.01169586181640625
0.01441192626953125
0.01506805419921875
0.02783203125
0.026397705078125
0.033721923828125
0.025360107421875
0.0245513916015625
0.0303955078125
0.0254058837890625
0.0252685546875
0.025299072265625
0.039154052734375
0.030029296875
0.03643798828125
0.054931640625
0.058929443359375
0.047119140625
0.04913330078125
0.058074951171875
0.07244873046875
0.060699462890625
0.06451416015625
0.046356201171875
0.07470703125
0.036834716796875
0.055450439453125
0.032958984375
0.034271240234375
0.04010009765625
0.08074951171875
0.037017822265625
0.03955078125
0.031097412109375
0.0447998046875
0.03741455078125
0.0379638671875
0.036346435546875
0.03643798828125
0.046844482421875
0.09051513671875
0.03643798828125
0.031219482421875
0.053314208984375
0.04754638671875
0.043548583984375
0.0439453125
0.08203125
0.0714111328125
0.0716552734375
0.0750732421875
0.0985107421875
0.1602783203125
0.13720703125
0.1856689453125
0.06744384765625
0.06719970703125
0.0640869140625
0.0714111328125
0.119140625
0.10247802734375
0.10028076171875
0.10699462890625
0.0791015625
0.0860595703125
0.09759521484375
0.08514404296875
0.059600830078125
0.09185791015625
0.11248779296875
0.10009765625
0.07598876953125
0.07452392578125
0.08447265625
0.09637451171875
0.082275390625
0.0679931640625
0.06671142578125
0.06646728515625
0.08782958984375
0.073486328125
0.06591796875
0.07476806640625
0.07427978515625
0.062408447265625
0.06976318359375
0.0823974609375
0.05462646484375
0.0672607421875
0.05572509765625
0.05419921875
0.0750732421875
0.07867431640625
0.0765380859375
0.08587646484375
0.0982666015625
0.06689453125
0.07452392578125
0.08770751953125
0.1138916015625
0.09228515625
0.1014404296875
0.1103515625
0.05328369140625
0.05517578125
0.110595703125
0.061859130859375
0.060211181640625
0.06256103515625
0.05596923828125
0.060150146484375
0.0672607421875
0.0606689453125
0.06524658203125
0.07159423828125
0.07647705078125
0.0687255859375
0.07159423828125
0.07550048828125
0.0701904296875
0.07159423828125
0.0731201171875
0.07391357421875
0.0916748046875
0.11187744140625
0.0849609375
0.08770751953125
0.083740234375
0.09661865234375
0.09197998046875
0.09381103515625
0.10791015625
0.08056640625
0.1029052734375
0.09075927734375
0.0784912109375
0.11688232421875
0.09912109375
0.0948486328125
0.07012939453125
0.1103515625
0.07220458984375
0.1494140625
0.064208984375
0.053680419921875
0.064208984375
0.06036376953125
0.10382080078125
0.0986328125
0.07275390625
0.0626220703125
0.07928466796875
0.07342529296875
0.07952880859375
0.07550048828125
0.10662841796875
0.072021484375
0.05450439453125
0.064697265625
0.09942626953125
0.103759765625
0.08203125
0.08404541015625
0.056640625
0.058135986328125
0.06475830078125
0.075927734375
0.05780029296875
0.0980224609375
0.053802490234375
0.050872802734375
0.0875244140625
0.0888671875
0.10723876953125
0.08367919921875
0.09063720703125
0.06298828125
0.1279296875
0.116943359375
0.08843994140625
0.06964111328125
0.0694580078125
0.07672119140625
0.07977294921875
0.112548828125
0.110107421875
0.125
0.05413818359375
0.049713134765625
0.05609130859375
0.05718994140625
0.06402587890625
0.07464599609375
0.07513427734375
0.07550048828125
0.060821533203125
0.07098388671875
0.0743408203125
0.05047607421875
0.1319580078125
0.093017578125
0.0955810546875
0.1273193359375
0.078857421875
0.0784912109375
0.09271240234375
0.11053466796875
0.094970703125
0.0909423828125
0.11767578125
0.074462890625
0.076171875
0.055755615234375
0.053131103515625
0.052978515625
0.057830810546875
0.059722900390625
0.0638427734375
0.054962158203125
0.060394287109375
0.0452880859375
0.05328369140625
0.050994873046875
0.1043701171875
0.163330078125
0.1546630859375
0.1673583984375
0.09747314453125
0.09063720703125
0.09747314453125
0.0936279296875
0.06085205078125
0.0625
0.0601806640625
0.0634765625
0.15576171875
0.11663818359375
0.119873046875
0.06158447265625
0.131591796875
0.09112548828125
0.0963134765625
0.103271484375
0.10064697265625
0.0899658203125
0.0870361328125
0.12078857421875
0.0718994140625
0.0833740234375
0.08746337890625
0.08135986328125
0.06341552734375
0.06048583984375
0.0758056640625
0.0751953125
0.10498046875
0.11669921875
0.11578369140625
0.107177734375
0.062286376953125
0.049835205078125
0.06756591796875
0.052337646484375
0.0802001953125
0.08428955078125
0.086181640625
0.08355712890625
0.081787109375
0.10028076171875
0.083251953125
0.0845947265625
0.0950927734375
0.1009521484375
0.097412109375
0.10400390625
0.05718994140625
0.053009033203125
0.071044921875
0.06549072265625
0.1414794921875
0.12139892578125
0.1015625
0.12115478515625
0.06671142578125
0.0875244140625
0.0662841796875
0.07830810546875
0.06732177734375
0.054534912109375
0.059051513671875
0.055450439453125
0.0965576171875
0.0955810546875
0.148193359375
0.09375
0.10540771484375
0.109375
0.11322021484375
0.1451416015625
0.0662841796875
0.1044921875
0.0711669921875
0.061553955078125
0.0921630859375
0.0799560546875
0.072998046875
0.088623046875
0.07177734375
0.07354736328125
0.06939697265625
0.06524658203125
0.0828857421875
0.1279296875
0.07269287109375
0.08416748046875
0.1085205078125
0.095703125
0.0970458984375
0.088623046875
0.07745361328125
0.087890625
0.08154296875
0.093505859375
0.08514404296875
0.0982666015625
0.07525634765625
0.0833740234375
0.105712890625
0.10662841796875
0.09637451171875
0.1297607421875
0.0836181640625
0.07110595703125
0.08489990234375
0.07977294921875
0.12127685546875
0.13427734375
0.11383056640625
0.12286376953125
0.11114501953125
0.08843994140625
0.0916748046875
0.0780029296875
0.145263671875
0.11199951171875
0.1109619140625
0.098876953125
0.10443115234375
0.1058349609375
0.114990234375
0.1256103515625
0.10235595703125
0.08990478515625
0.08404541015625
0.1370849609375
0.0755615234375
0.0684814453125
0.0732421875
0.0621337890625
0.11199951171875
0.1072998046875
0.08905029296875
0.11187744140625
0.0740966796875
0.0684814453125
0.0775146484375
0.1011962890625
0.0845947265625
0.07574462890625
0.07073974609375
0.09271240234375
0.135009765625
0.197509765625
0.137939453125
0.1517333984375
0.1126708984375
0.09698486328125
0.09381103515625
0.09259033203125
0.0921630859375
0.07720947265625
0.0799560546875
0.08538818359375
0.098388671875
0.08197021484375
0.0714111328125
0.07025146484375
0.07843017578125
0.08892822265625
0.08306884765625
0.0859375
0.06475830078125
0.06109619140625
0.06719970703125
0.07159423828125
0.1529541015625
0.15380859375
0.1126708984375
0.139892578125
0.0965576171875
0.1099853515625
0.0838623046875
0.0823974609375
0.0911865234375
0.1180419921875
0.0911865234375
0.1551513671875
0.10699462890625
0.0933837890625
0.08343505859375
0.087646484375
0.0709228515625
0.058807373046875
0.077392578125
0.061981201171875
0.09088134765625
0.10101318359375
0.0797119140625
0.1246337890625
0.1141357421875
0.0743408203125
0.09173583984375
0.0955810546875
0.10028076171875
0.09783935546875
0.07672119140625
0.07525634765625
0.119873046875
0.11419677734375
0.11541748046875
0.1004638671875
0.1378173828125
0.12103271484375
0.153076171875
0.149169921875
0.150146484375
0.1690673828125
0.1976318359375
0.22412109375
0.0848388671875
0.09918212890625
0.0850830078125
0.10919189453125
0.1087646484375
0.123779296875
0.11273193359375
0.10980224609375
0.1524658203125
0.22216796875
0.137451171875
0.1890869140625
0.08465576171875
0.0770263671875
0.09722900390625
0.07476806640625
0.1025390625
0.107177734375
0.102294921875
0.10357666015625
0.10845947265625
0.135986328125
0.12054443359375
0.1456298828125
0.06439208984375
0.061004638671875
0.08544921875
0.062103271484375
0.0986328125
0.09014892578125
0.0904541015625
0.10107421875
0.09619140625
0.08551025390625
0.1314697265625
0.10723876953125
0.1427001953125
0.1090087890625
0.1273193359375
0.1297607421875
0.1016845703125
0.1334228515625
0.0927734375
0.09161376953125
0.1314697265625
0.175537109375
0.2154541015625
0.212646484375
0.17431640625
0.1224365234375
0.12152099609375
0.11590576171875
0.07623291015625
0.07666015625
0.0909423828125
0.0682373046875
0.10089111328125
0.127685546875
0.09686279296875
0.10308837890625
0.08636474609375
0.06475830078125
0.06927490234375
0.07135009765625
0.075439453125
0.07501220703125
0.05865478515625
0.062744140625
0.1876220703125
0.229736328125
0.205078125
0.2127685546875
0.1143798828125
0.110107421875
0.09283447265625
0.1370849609375
0.11163330078125
0.06964111328125
0.08062744140625
0.07391357421875
0.08990478515625
0.08203125
0.105712890625
0.08868408203125
0.156005859375
0.10382080078125
0.10858154296875
0.09478759765625
0.0780029296875
0.07635498046875
0.07080078125
0.06170654296875
0.0760498046875
0.08551025390625
0.0836181640625
0.11212158203125
0.14306640625
0.11016845703125
0.11083984375
0.09820556640625
0.11346435546875
0.1116943359375
0.0970458984375
0.088134765625
0.101806640625
0.135986328125
0.08428955078125
0.1285400390625
0.10516357421875
0.113037109375
0.10260009765625
0.09698486328125
0.159912109375
0.137939453125
0.144287109375
0.115478515625
0.1029052734375
0.08935546875
0.1953125
0.170654296875
0.19677734375
0.1507568359375
0.1834716796875
0.153076171875
0.0799560546875
0.09735107421875
0.10675048828125
0.130126953125
0.09918212890625
0.1138916015625
0.1322021484375
0.1942138671875
0.06500244140625
0.054351806640625
0.051666259765625
0.063232421875
0.0572509765625
0.07958984375
0.08349609375
0.06298828125
0.09564208984375
0.11334228515625
0.1512451171875
0.09820556640625
0.0997314453125
0.1033935546875
0.1026611328125
0.08416748046875
0.143310546875
0.1260986328125
0.136962890625
0.09710693359375
0.08868408203125
0.09417724609375
0.080322265625
0.1177978515625
0.059326171875
0.0557861328125
0.06268310546875
0.055633544921875
0.1650390625
0.1712646484375
0.28271484375
0.11077880859375
0.082275390625
0.0855712890625
0.09356689453125
0.0946044921875
0.2445068359375
0.194091796875
0.2364501953125
0.28271484375
0.087646484375
0.1641845703125
0.1510009765625
0.10064697265625
0.083740234375
0.07891845703125
0.07794189453125
0.0958251953125
0.066162109375
0.06585693359375
0.08172607421875
0.080078125
0.0799560546875
0.09222412109375
0.07843017578125
0.09027099609375
0.095703125
0.10064697265625
0.19580078125
0.189208984375
0.090576171875
0.11083984375
0.12164306640625
0.1146240234375
0.09136962890625
0.0899658203125
0.166259765625
0.09423828125
0.0670166015625
0.07080078125
0.08380126953125
0.09283447265625
0.15380859375
0.162841796875
0.1424560546875
0.1380615234375
0.07562255859375
0.097900390625
0.08673095703125
0.08544921875
0.1474609375
0.129150390625
0.1495361328125
0.10076904296875
0.0869140625
0.08758544921875
0.08892822265625
0.105224609375
0.10467529296875
0.09149169921875
0.1573486328125
0.1966552734375
0.09893798828125
0.11785888671875
0.1036376953125
0.1236572265625
0.083740234375
0.0780029296875
0.0732421875
0.07275390625
0.14404296875
0.134765625
0.1273193359375
0.15576171875
0.1014404296875
0.11962890625
0.07830810546875
0.0885009765625
0.11041259765625
0.0888671875
0.094970703125
0.08380126953125
0.07928466796875
0.09814453125
0.10797119140625
0.0889892578125
0.10833740234375
0.11480712890625
0.10784912109375
0.11669921875
0.08673095703125
0.09698486328125
0.09100341796875
0.0849609375
0.1361083984375
0.08819580078125
0.09576416015625
0.0966796875
0.085205078125
0.0731201171875
0.11346435546875
0.08306884765625
0.2132568359375
0.136962890625
0.1192626953125
0.12066650390625
0.0872802734375
0.07794189453125
0.07049560546875
0.07525634765625
0.0894775390625
0.09130859375
0.12200927734375
0.10870361328125
0.1141357421875
0.2142333984375
0.1593017578125
0.1065673828125
0.0823974609375
0.08819580078125
0.0985107421875
0.0921630859375
0.1258544921875
0.095703125
0.09185791015625
0.09112548828125
0.07989501953125
0.09576416015625
0.0914306640625
0.09588623046875
0.1209716796875
0.11505126953125
0.1307373046875
0.12335205078125
0.08380126953125
0.08209228515625
0.07586669921875
0.0823974609375
0.0821533203125
0.08868408203125
0.09185791015625
0.1055908203125
0.08734130859375
0.10321044921875
0.07647705078125
0.073486328125
0.11309814453125
0.11895751953125
0.1612548828125
0.10137939453125
0.09136962890625
0.0809326171875
0.07073974609375
0.06951904296875
0.08856201171875
0.0970458984375
0.09088134765625
0.09210205078125
0.0924072265625
0.0989990234375
0.1026611328125
0.08282470703125
0.09619140625
0.07586669921875
0.07647705078125
0.07989501953125
0.0989990234375
0.10137939453125
0.098388671875
0.09332275390625
0.0985107421875
0.08697509765625
0.09515380859375
0.09063720703125
0.09991455078125
0.1009521484375
0.0853271484375
0.08953857421875
0.1260986328125
0.11383056640625
0.11102294921875
0.10211181640625
0.09881591796875
0.08172607421875
0.08740234375
0.0902099609375
0.10992431640625
0.109619140625
0.0946044921875
0.09954833984375
0.0955810546875
0.0975341796875
0.09686279296875
0.0992431640625
0.0947265625
0.09197998046875
0.08135986328125
0.0762939453125
0.10223388671875
0.1185302734375
0.1387939453125
0.11224365234375
0.1400146484375
0.1185302734375
0.10394287109375
0.10552978515625
0.08477783203125
0.111328125
0.07794189453125
0.08740234375
0.10711669921875
0.1439208984375
0.109619140625
0.1766357421875
0.08612060546875
0.07415771484375
0.0771484375
0.07861328125
0.11358642578125
0.147705078125
0.162841796875
0.140380859375
0.10919189453125
0.12384033203125
0.102294921875
0.09942626953125
0.10406494140625
0.1171875
0.0902099609375
0.09478759765625
0.14306640625
0.142578125
0.1168212890625
0.125732421875
0.08123779296875
0.0980224609375
0.0933837890625
0.0716552734375
0.084716796875
0.10577392578125
0.0831298828125
0.09307861328125
0.09429931640625
0.1292724609375
0.0860595703125
0.0928955078125
0.089111328125
0.1708984375
0.1265869140625
0.08837890625
0.0843505859375
0.08807373046875
0.09271240234375
0.10516357421875
0.16015625
0.1907958984375
0.1572265625
0.248291015625
0.11627197265625
0.10595703125
0.10052490234375
0.128662109375
0.078857421875
0.0731201171875
0.06915283203125
0.10546875
0.10455322265625
0.108154296875
0.09967041015625
0.11932373046875
0.10736083984375
0.1097412109375
0.1004638671875
0.09893798828125
0.114501953125
0.104736328125
0.08795166015625
0.097412109375
0.205078125
0.11102294921875
0.1766357421875
0.1077880859375
0.09930419921875
0.090576171875
0.0831298828125
0.0966796875
0.07330322265625
0.08770751953125
0.0810546875
0.08447265625
0.11602783203125
0.130126953125
0.11041259765625
0.10357666015625
0.156005859375
0.16455078125
0.162841796875
0.15625
0.08642578125
0.1180419921875
0.10443115234375
0.09185791015625
0.18212890625
0.1683349609375
0.21142578125
0.1016845703125
0.09375
0.115234375
0.12322998046875
0.0972900390625
0.1405029296875
0.10546875
0.23193359375
0.1051025390625
0.25244140625
0.1593017578125
0.4169921875
0.2388916015625
0.1390380859375
0.21630859375
0.17236328125
0.1444091796875
0.12396240234375
0.095458984375
0.12646484375
0.107666015625
0.0650634765625
0.0611572265625
0.07073974609375
0.059814453125
0.135986328125
0.13720703125
0.1328125
0.1339111328125
0.102294921875
0.10003662109375
0.11407470703125
0.1279296875
0.120849609375
0.11859130859375
0.1568603515625
0.144775390625
0.154052734375
0.1561279296875
0.260986328125
0.165771484375
0.2115478515625
0.2091064453125
0.1552734375
0.4833984375
0.1927490234375
0.1416015625
0.12261962890625
0.14501953125
0.1099853515625
0.1263427734375
0.0936279296875
0.12213134765625
0.1312255859375
0.371826171875
0.1246337890625
0.1575927734375
0.1551513671875
0.09429931640625
0.1539306640625
0.1759033203125
0.135498046875
0.2247314453125
0.1328125
0.1263427734375
0.1231689453125
0.1263427734375
0.12432861328125
0.134521484375
0.1302490234375
0.10540771484375
0.3408203125
0.1959228515625
0.1650390625
0.15087890625
0.150634765625
0.15625
0.08935546875
0.0953369140625
0.12005615234375
0.11090087890625
0.087158203125
0.0933837890625
0.11090087890625
0.09210205078125
0.20654296875
0.179931640625
0.195068359375
0.43017578125
0.125244140625
0.08990478515625
0.157958984375
0.2403564453125
0.06597900390625
0.050323486328125
0.0736083984375
0.07489013671875
0.1505126953125
0.173583984375
0.2435302734375
0.1441650390625

==> data_raw/meta_sensitivities.csv <==
0.09564208984375,0.06689453125,0.09246826171875,0.09173583984375,0.06878662109375,0.0726318359375,0.06756591796875,0.0650634765625,0.0780029296875,0.0701904296875,0.05078125,0.058380126953125,0.057037353515625,0.06439208984375,0.047607421875,0.046539306640625,0.045074462890625,0.0458984375,0.04193115234375,0.047515869140625,0.049896240234375,0.059051513671875,0.050537109375,0.056365966796875,0.0986328125,0.060821533203125,0.090576171875,0.060546875,0.1051025390625,0.1409912109375,0.1480712890625,0.09844970703125
0.10296630859375,0.0921630859375,0.105224609375,0.0872802734375,0.0772705078125,0.083740234375,0.08160400390625,0.09259033203125,0.1767578125,0.170654296875,0.16650390625,0.12548828125,0.0894775390625,0.09405517578125,0.10870361328125,0.0855712890625,0.1353759765625,0.09967041015625,0.13232421875,0.10009765625,0.138916015625,0.09197998046875,0.201416015625,0.1715087890625,0.10357666015625,0.2734375,0.1287841796875,0.1650390625,0.10888671875,0.10919189453125,0.081787109375,0.12347412109375
0.1507568359375,0.1544189453125,0.16064453125,0.140380859375,0.361083984375,0.352783203125,0.4501953125,0.387939453125,0.1756591796875,0.163818359375,0.2017822265625,0.164794921875,1.2373046875,0.263671875,0.1817626953125,0.1495361328125,0.202392578125,0.211181640625,0.19482421875,0.2052001953125,0.20556640625,0.1329345703125,0.19775390625,0.65478515625,0.2235107421875,1.025390625,0.5927734375,0.59912109375,0.1597900390625,0.158203125,0.1376953125,0.1480712890625
0.17431640625,0.168212890625,0.163330078125,0.1533203125,0.2724609375,0.1917724609375,0.25048828125,0.1903076171875,0.266357421875,0.169677734375,0.17578125,0.204833984375,0.1341552734375,0.1719970703125,0.1392822265625,0.1279296875,0.169921875,0.326171875,0.2900390625,0.33447265625,0.299560546875,0.23388671875,0.19482421875,0.315185546875,0.128173828125,0.122802734375,0.16162109375,0.1788330078125,0.181640625,0.2493896484375,0.171630859375,0.1461181640625
0.1995849609375,0.2042236328125,0.2491455078125,0.178466796875,0.14599609375,0.1845703125,0.11041259765625,0.11614990234375,0.127685546875,0.20556640625,0.2279052734375,0.1881103515625,0.2734375,0.16943359375,0.214599609375,0.1553955078125,0.3349609375,0.1343994140625,0.129150390625,0.318359375,0.20166015625,0.15087890625,0.22900390625,0.113037109375,0.196533203125,0.15234375,0.212158203125,0.172119140625,0.1510009765625,0.157958984375,0.1512451171875,0.134033203125
0.1455078125,0.146728515625,0.1146240234375,0.1435546875,0.16162109375,0.1937255859375,0.1297607421875,0.31298828125,0.1812744140625,0.142333984375,0.1529541015625,0.196533203125,0.1510009765625,0.167236328125,0.2099609375,0.1807861328125,0.158447265625,0.10418701171875,0.1097412109375,0.2061767578125,0.1392822265625,0.142822265625,0.103515625,0.154052734375,0.142333984375,0.1505126953125,0.264892578125,0.1478271484375,0.209716796875,0.126220703125,0.142333984375,0.1341552734375
0.14794921875,0.1295166015625,0.1767578125,0.16259765625,0.12310791015625,0.18505859375,0.110107421875,0.11968994140625,0.12115478515625,0.1431884765625,0.108154296875,0.10504150390625,0.124267578125,0.224853515625,0.24462890625,0.2073974609375,0.1417236328125,0.188720703125,0.2442626953125,0.1396484375,0.11212158203125,0.20654296875,0.132080078125,0.1514892578125,0.23291015625,0.139404296875,0.1866455078125,0.185546875,0.11456298828125,0.100830078125,0.10797119140625,0.13037109375
0.2315673828125,0.1778564453125,0.1591796875,0.1964111328125,0.14697265625,0.258056640625,0.272705078125,0.25048828125,0.1805419921875,0.10699462890625,0.1077880859375,0.10882568359375,0.11834716796875,0.1329345703125,0.168701171875,0.1229248046875,0.1710205078125,0.11474609375,0.1697998046875,0.11151123046875,0.1861572265625,0.163330078125,0.1871337890625,0.154052734375,0.1593017578125,0.1446533203125,0.2093505859375,0.1497802734375,0.142578125,0.1357421875,0.12469482421875,0.1356201171875
0.1605224609375,0.189453125,0.235107421875,0.1373291015625,0.17041015625,0.2159423828125,0.2939453125,0.250244140625,0.158203125,0.387939453125,0.233642578125,0.2117919921875,0.135498046875,0.1905517578125,0.129150390625,0.134521484375,0.1572265625,0.11285400390625,0.1337890625,0.1287841796875,0.16455078125,0.19970703125,0.183837890625,0.234130859375,0.17626953125,0.168701171875,0.16845703125,0.18310546875,0.105224609375,0.11505126953125,0.245361328125,0.12371826171875
0.1995849609375,0.131103515625,0.11566162109375,0.135498046875,0.310546875,0.411376953125,0.39404296875,0.409423828125,0.19287109375,0.2060546875,0.2376708984375,0.230224609375,0.270263671875,0.169921875,0.2093505859375,0.1407470703125,0.19091796875,0.305908203125,0.189697265625,0.237060546875,0.1751708984375,0.203125,0.201171875,0.19482421875,0.154052734375,0.1702880859375,0.2305908203125,0.19287109375,0.32421875,0.15185546875,0.212646484375,0.1561279296875
0.320068359375,0.22216796875,0.390869140625,0.48193359375,0.30322265625,0.377685546875,0.5029296875,0.332275390625,0.2099609375,0.236083984375,0.2763671875,0.253173828125,0.228271484375,0.1571044921875,0.184326171875,0.16943359375,0.127197265625,0.2471923828125,0.1436767578125,0.1275634765625,0.11993408203125,0.1575927734375,0.1376953125,0.155517578125,0.262939453125,0.1422119140625,0.1658935546875,0.1822509765625,0.1533203125,0.182861328125,0.2064208984375,0.166015625
0.1842041015625,0.2288818359375,0.2320556640625,0.354736328125,0.1929931640625,0.295654296875,0.2445068359375,0.368408203125,0.2108154296875,0.2391357421875,0.227783203125,0.319091796875,0.1986083984375,0.39599609375,0.27783203125,0.2357177734375,0.2169189453125,0.198974609375,0.185791015625,0.19287109375,0.45654296875,0.286376953125,0.44921875,0.33154296875,0.3740234375,0.2890625,0.304931640625,0.2403564453125,0.270751953125,0.234619140625,0.1973876953125,0.145263671875
0.355224609375,0.376220703125,0.32275390625,0.3349609375,0.2393798828125,0.25634765625,0.2646484375,0.314453125,0.55615234375,0.3515625,0.40673828125,0.368896484375,0.392578125,0.43896484375,0.5654296875,0.405517578125,0.248046875,0.29248046875,0.25244140625,0.2666015625,0.435546875,0.419921875,0.375244140625,0.347412109375,0.243896484375,0.2188720703125,0.2705078125,0.281005859375,0.265869140625,0.292236328125,0.362548828125,0.4248046875
0.576171875,0.35009765625,0.292236328125,0.294921875,0.46875,0.42041015625,0.2978515625,0.275390625,0.306884765625,0.225830078125,0.435546875,0.2318115234375,0.2333984375,0.480712890625,0.2039794921875,0.24951171875,0.6298828125,0.5009765625,0.5361328125,0.416748046875,0.198974609375,0.195556640625,0.14990234375,0.24462890625,0.349609375,0.51708984375,0.4951171875,0.583984375,0.491943359375,0.388916015625,0.326904296875,0.5810546875
0.2257080078125,0.2127685546875,0.18994140625,0.244140625,0.3447265625,0.2127685546875,0.32470703125,0.41552734375,0.3037109375,0.379150390625,0.275146484375,0.36376953125,0.249267578125,0.1866455078125,0.270751953125,0.1949462890625,0.56494140625,0.446044921875,0.31005859375,0.457275390625,0.3837890625,0.496826171875,0.3662109375,0.449462890625,0.254638671875,0.2244873046875,0.23974609375,0.3125,0.421142578125,0.363525390625,0.473388671875,0.403076171875
0.2386474609375,0.32421875,0.318359375,0.329833984375,0.2386474609375,0.261962890625,0.4833984375,0.345703125,0.341552734375,0.373046875,0.68310546875,0.40625,0.1849365234375,0.1806640625,0.16357421875,0.18408203125,0.478759765625,0.89306640625,1.2451171875,0.962890625,0.388671875,0.2186279296875,0.2117919921875,0.1905517578125,0.25634765625,0.1925048828125,0.173828125,0.213623046875,0.400634765625,0.345703125,0.437744140625,0.2763671875
1.169921875,0.634765625,0.7314453125,0.59619140625,0.353759765625,0.260498046875,0.3154296875,0.229248046875,0.1326904296875,0.10693359375,0.11248779296875,0.1273193359375,0.307373046875,0.26708984375,0.28466796875,0.346923828125,0.6318359375,0.387451171875,0.200927734375,0.544921875,0.6826171875,0.32763671875,0.21923828125,0.325439453125,0.2152099609375,0.2471923828125,0.2218017578125,0.16015625,0.5185546875,0.5888671875,0.67626953125,0.3525390625
0.112548828125,0.1346435546875,0.1502685546875,0.173095703125,0.28369140625,0.423583984375,0.46044921875,0.201904296875,0.318603515625,0.26513671875,0.27197265625,0.20654296875,0.396240234375,0.39306640625,0.1968994140625,0.32763671875,0.517578125,0.53759765625,0.295166015625,0.284912109375,0.178955078125,0.1844482421875,0.24365234375,0.1605224609375,0.9052734375,0.7685546875,0.2196044921875,1.283203125,0.1759033203125,0.1663818359375,0.138671875,0.1429443359375
0.192626953125,0.267333984375,0.224365234375,0.3154296875,0.5498046875,0.3046875,0.282470703125,0.234375,0.18115234375,0.192626953125,0.264892578125,0.2054443359375,0.26025390625,0.2237548828125,0.2252197265625,0.2120361328125,0.43408203125,0.23583984375,0.237060546875,0.32421875,0.814453125,0.2203369140625,1.421875,0.80322265625,0.2283935546875,0.1895751953125,0.213623046875,0.236328125,0.436279296875,0.556640625,0.27880859375,0.260498046875
0.320556640625,0.29443359375,0.34521484375,0.56591796875,0.3447265625,0.298095703125,0.458251953125,0.306396484375,0.194580078125,0.1630859375,0.207763671875,0.323486328125,0.328857421875,0.4072265625,0.62109375,0.379638671875,0.464599609375,0.560546875,0.36328125,0.60205078125,0.7060546875,0.2431640625,0.2447509765625,0.845703125,0.1781005859375,0.214599609375,0.2022705078125,0.1943359375,0.390869140625,0.332275390625,0.2452392578125,0.304931640625
0.3505859375,0.2958984375,0.306884765625,0.262451171875,0.259521484375,0.2467041015625,0.27734375,0.3125,0.2880859375,0.1834716796875,0.1795654296875,0.2305908203125,0.74560546875,0.32763671875,0.5458984375,0.296875,0.33935546875,0.429443359375,0.374755859375,0.5048828125,0.248779296875,0.32666015625,0.3740234375,0.26806640625,0.35205078125,0.2646484375,0.277587890625,0.439453125,0.1556396484375,0.2203369140625,0.1754150390625,0.185302734375
0.1998291015625,0.2344970703125,0.305908203125,0.375244140625,0.374755859375,0.2666015625,0.31689453125,0.445556640625,0.505859375,0.316162109375,0.49072265625,0.1934814453125,0.1895751953125,0.1978759765625,0.1785888671875,0.2095947265625,0.2998046875,0.358154296875,0.31201171875,0.385986328125,0.338134765625,0.35595703125,0.35986328125,0.40625,0.195556640625,0.228271484375,0.2257080078125,0.255126953125,0.30126953125,0.347900390625,0.317626953125,0.31298828125
0.525390625,0.3115234375,0.344970703125,0.346435546875,0.250732421875,0.2294921875,0.2232666015625,0.213623046875,0.18408203125,0.27001953125,0.2041015625,0.197265625,0.361083984375,0.284912109375,0.390625,0.318359375,0.31201171875,0.246337890625,0.343994140625,0.425048828125,0.25732421875,0.2919921875,0.27099609375,0.21337890625,0.203857421875,0.2325439453125,0.2320556640625,0.206787109375,0.41650390625,0.37109375,0.349365234375,0.30712890625
0.31005859375,0.326171875,0.352294921875,0.3212890625,0.41064453125,0.35693359375,0.399169921875,0.370361328125,0.2371826171875,0.248046875,0.2125244140625,0.23046875,0.30322265625,0.27783203125,0.2705078125,0.256591796875,0.253173828125,0.2191162109375,0.20556640625,0.2078857421875,0.24609375,0.26513671875,0.2734375,0.2724609375,0.250244140625,0.251220703125,0.2120361328125,0.261962890625,0.2484130859375,0.313232421875,0.37255859375,0.2578125
0.271240234375,0.302001953125,0.342529296875,0.395751953125,0.3212890625,0.392333984375,0.320556640625,0.431884765625,0.28125,0.26904296875,0.260498046875,0.259521484375,0.252197265625,0.259033203125,0.323486328125,0.337646484375,0.39208984375,0.418701171875,0.417724609375,0.4462890625,0.419677734375,0.3603515625,0.378173828125,0.395263671875,0.7734375,0.6318359375,0.513671875,0.4755859375,0.2237548828125,0.2978515625,0.32763671875,0.2176513671875
0.313720703125,0.270263671875,0.290771484375,0.248046875,0.416259765625,0.41259765625,0.4150390625,0.412109375,0.309326171875,0.293701171875,0.30859375,0.27490234375,0.467529296875,0.383544921875,0.4365234375,0.4521484375,0.2396240234375,0.2279052734375,0.21826171875,0.1927490234375,0.61474609375,0.53955078125,0.58251953125,0.6201171875,0.23779296875,0.23388671875,0.24951171875,0.2437744140625,0.293212890625,0.294677734375,0.287353515625,0.3134765625
0.25634765625,0.252685546875,0.290771484375,0.30224609375,0.255615234375,0.26318359375,0.2471923828125,0.3095703125,0.280029296875,0.26171875,0.324951171875,0.246826171875,0.49462890625,0.66748046875,0.4912109375,0.51904296875,0.2237548828125,0.2264404296875,0.169921875,0.197998046875,0.2398681640625,0.249267578125,0.2607421875,0.2379150390625,0.259765625,0.228515625,0.220703125,0.236083984375,0.355712890625,0.40869140625,0.298095703125,0.470458984375
0.281005859375,0.281982421875,0.3359375,0.279541015625,0.57177734375,0.6162109375,0.69775390625,0.59716796875,0.218017578125,0.26513671875,0.271728515625,0.233642578125,0.30224609375,0.356689453125,0.462158203125,0.331787109375,0.298095703125,0.2459716796875,0.27587890625,0.27001953125,0.60107421875,0.63134765625,0.461669921875,0.591796875,0.31494140625,0.69970703125,0.384765625,0.46240234375,0.315673828125,0.3935546875,0.27294921875,0.25341796875
0.3095703125,0.247802734375,0.259033203125,0.24609375,0.328857421875,0.476318359375,0.3369140625,0.314697265625,0.3642578125,0.330810546875,0.2607421875,0.28857421875,0.457275390625,0.45654296875,0.5009765625,0.3505859375,0.2392578125,0.26171875,0.291748046875,0.324462890625,0.30517578125,0.2496337890625,0.2449951171875,0.2174072265625,0.626953125,0.356201171875,0.40869140625,0.354248046875,0.2379150390625,0.2261962890625,0.28662109375,0.2388916015625
0.311279296875,0.302001953125,0.277099609375,0.312744140625,0.304443359375,0.2890625,0.314697265625,0.3203125,0.293212890625,0.31201171875,0.395751953125,0.35400390625,0.341796875,0.380615234375,0.30615234375,0.397705078125,0.28125,0.487060546875,0.346923828125,0.29736328125,0.57275390625,0.603515625,0.54638671875,0.599609375,0.9072265625,0.54931640625,0.76953125,0.576171875,0.279541015625,0.2998046875,0.3203125,0.2861328125
0.23828125,0.2010498046875,0.30078125,0.1790771484375,0.30078125,0.283447265625,0.2568359375,0.37255859375,0.41796875,0.25048828125,0.246826171875,0.455078125,0.6005859375,1.1630859375,1.1103515625,1.29296875,0.52783203125,0.162353515625,0.198974609375,0.5419921875,0.2374267578125,0.306884765625,0.369873046875,0.251220703125,0.281005859375,0.6796875,0.63232421875,0.455810546875,0.419677734375,0.54345703125,0.5595703125,0.53857421875
0.26611328125,0.59375,0.364501953125,0.386474609375,0.3349609375,1.2578125,0.240966796875,0.235107421875,0.34130859375,0.263916015625,0.360595703125,0.194580078125,0.44189453125,0.426513671875,0.62353515625,0.40478515625,0.175537109375,0.2027587890625,0.274169921875,0.1776123046875,0.455078125,0.3662109375,0.35693359375,0.378662109375,0.294189453125,0.2442626953125,0.1512451171875,0.2130126953125,0.1917724609375,0.1729736328125,0.1978759765625,0.62353515625

==> data_raw/mistral_averages_over_budgets.csv <==
mistral_final_20_0,mistral_final_10_10,mistral_final_15_20,mistral_final_10_20,mistral_final_5_20,mistral_final_0_20
29.083984,28.797657,28.596874,28.914845,28.923828,28.523046
28.9,28.636719,28.371485,28.690235,28.40039,28.224218
28.663671,28.49375,28.103907,28.446095,28.0875,28.063671
28.403126,28.339844,27.832031,28.221094,27.712305,27.960938
28.219532,28.154688,27.469921,28.08672,27.574219,27.885937
27.838673,27.934376,27.177929,27.760157,27.3375,27.725391
27.303516,27.594921,26.961914,27.401953,27.104492,27.596094
26.877344,27.335938,26.724804,27.089062,26.709473,27.407227
26.24414,27.163671,26.532812,26.737696,26.405384,27.25996
25.849024,26.870117,26.203125,26.392578,26.11759,27.003906
25.486134,26.523632,25.873047,26.010157,25.877758,26.717773
25.062305,26.15957,25.594336,25.446484,25.537659,26.493164
24.619043,26.049023,25.159374,25.060108,25.27837,26.151758
24.26775,25.716991,24.721582,24.651855,25.088902,25.395702
23.915918,25.237988,24.308544,24.174683,24.686695,24.344141
23.54065,25.04873,23.964869,23.883692,24.42532,23.690624
23.209278,24.65625,23.63233,23.460754,24.128086,23.192871
22.949335,24.301367,23.373287,23.101587,23.549305,22.74287
22.77915,23.905762,23.126923,22.81222,23.081348,22.003077
22.55741,23.494287,22.737743,22.414001,22.51619,21.524853
22.323925,23.240992,22.373657,22.204102,22.200623,21.019922
22.139965,22.902613,22.094208,21.75774,21.693071,20.298145
21.913319,22.543713,21.820784,21.532837,21.267069,20.037548
21.695263,22.312572,21.605167,21.238415,21.056705,19.729004
21.485218,22.072344,21.282644,20.999292,20.558514,19.31255
21.42425,21.7401,20.964334,20.794714,20.047293,18.930347
21.263126,21.291983,20.681301,20.490723,19.297222,18.671534
20.974274,21.034441,20.293873,20.271793,18.49603,18.396338
20.826029,20.7326,19.837336,19.616932,17.941809,18.213428
20.736338,20.394306,19.422207,19.294764,17.40296,17.853369
20.611801,20.112926,19.025097,19.087002,16.730555,17.552393
20.473063,19.807688,18.567947,18.884037,16.558289,17.380665
20.449936,19.674631,18.324038,18.617565,16.030003,17.123219
20.375042,19.383892,17.861547,18.463083,15.834485,16.699682
20.298925,19.132044,17.64493,18.041508,15.501047,16.54253
20.231833,18.965199,17.310398,17.596624,15.0422,16.254694
20.164341,18.650452,16.767492,17.28888,14.547284,15.974188
20.056015,18.40152,16.459812,17.20718,14.260814,15.926611
19.92268,18.20767,16.06686,16.92597,13.99307,15.78327
19.844946,18.089756,15.688548,16.818607,13.877213,15.624582
19.711264,17.952885,15.478973,16.509974,13.563153,15.163531
19.604557,17.61087,15.138942,16.181438,13.39919,15.015803
19.332193,17.54634,14.873944,15.751612,13.364822,14.867775
19.3193,17.377024,14.669556,15.523804,13.273473,14.851412
19.21938,17.075766,14.634171,15.413983,13.085976,14.785436
19.094376,17.033333,14.550537,15.324389,13.018402,14.917486
18.955532,16.957996,14.219394,15.190186,12.825132,14.833501
18.772732,16.645336,13.853656,14.88698,12.686281,14.753395
18.646456,16.46199,13.778462,14.752665,12.654194,14.564398
18.531143,16.358225,13.694868,14.553286,12.3850565,14.286794
18.309027,16.21155,13.431261,14.400404,12.186781,14.244678
18.2503,16.027561,13.34639,14.096746,12.114188,14.330444
18.237555,15.938272,13.123525,13.815939,12.0525465,14.344426
18.178059,15.972165,12.96449,13.54788,11.967478,14.274935
18.020107,15.888056,12.689978,13.440811,11.829224,13.990445
18.049713,15.78367,12.548235,13.414368,11.801052,14.090822
18.026056,15.557852,12.389972,13.237254,11.508852,14.02302
17.933596,15.688391,12.273996,13.378301,11.518781,13.9444275
17.879953,15.643353,12.247306,13.29422,11.413301,13.912834
17.762135,15.449231,12.174752,13.185593,11.259094,13.946225
17.711208,15.363798,12.056019,13.084674,11.221327,13.95681
17.695023,15.261274,11.905994,12.951978,11.045634,13.842502
17.62798,15.223188,11.84496,12.882014,11.04471,13.652445
17.586948,15.062035,11.773901,12.867966,10.873932,13.673897
17.492182,15.072293,11.724699,12.820386,10.885225,13.520653
17.444077,15.101534,11.622134,12.723894,10.670766,13.480509
17.367535,15.116333,11.583667,12.701866,10.615561,13.118814
17.359364,14.962267,11.469786,12.530803,10.516553,13.108447
17.328884,14.901388,11.255618,12.453131,10.414905,13.086573
17.218718,14.823583,11.059248,12.312666,10.331099,12.9166765
17.248043,14.837524,11.037712,12.211262,10.414229,12.764303
17.15818,14.763863,11.065666,12.36656,10.454838,12.80972
17.14473,14.637787,11.026052,12.271979,10.4516325,12.673954
16.991772,14.565027,10.929082,12.261339,10.444262,12.7916355
16.992859,14.55699,10.8761635,12.003748,10.41378,12.638021
16.926006,14.575058,10.780493,11.92946,10.188158,12.452039
16.951197,14.46201,10.679482,11.779943,10.204641,12.307147
16.775164,14.384183,10.623619,11.728016,10.131788,12.282554
16.49453,14.328235,10.580058,11.818609,10.036795,12.263347
16.585783,14.259359,10.52829,11.6265,9.942358,12.269719
16.468761,14.233591,10.558375,11.555162,10.086353,12.067764
16.445969,14.203733,10.515518,11.722344,9.838163,11.970502
16.441607,14.020828,10.442348,11.517153,9.937983,11.930551
16.400293,14.006393,10.313464,11.416458,9.86324,11.856738
16.360065,13.919156,10.285885,11.341379,9.926107,11.839541
16.344904,13.905054,10.236952,11.276787,9.838005,11.8318815
16.38587,13.905014,10.283053,11.246955,9.804941,11.950678
16.386852,13.712425,10.255714,11.221985,9.714184,11.820821
16.403656,13.599808,10.207137,11.18105,9.735534,11.616931
16.298862,13.611435,10.1852665,11.097715,9.682622,11.574559
16.264187,13.623056,10.063876,10.926076,9.74099,11.480183
16.18162,13.492055,10.06617,10.867941,9.786184,11.28935
16.17952,13.42586,9.974582,10.911415,9.77901,11.192617
16.147375,13.386606,10.006017,10.976079,9.818629,11.314411
16.113369,13.452115,9.955853,10.942739,9.68964,11.345442
16.094242,13.49452,9.921007,10.83199,9.544447,11.364622
16.123566,13.477017,9.827889,10.830165,9.6304245,11.240344
16.073359,13.444183,9.90954,10.841019,9.520094,11.268661
16.004908,13.274294,9.84835,10.759062,9.582441,11.256217
15.992328,13.375302,9.865703,10.747713,9.411273,11.393007
16.0492,13.574646,9.835017,10.852772,9.469935,11.276195
15.955722,13.461021,9.764496,10.718092,9.344034,11.130846
15.926361,13.284758,9.744612,10.832738,9.352308,11.025149
15.884607,13.3542385,9.6907625,10.797422,9.240344,10.987525
15.848251,13.4612255,9.694892,10.75593,9.300089,10.932292
15.827173,13.39353,9.66091,10.705935,9.245089,10.971659
15.731775,13.319336,9.681859,10.648258,9.192092,10.856761
15.706415,13.299513,9.595838,10.690416,9.177248,10.939389
15.652491,13.187231,9.602921,10.774486,9.205894,10.919775
15.6738405,13.296608,9.556137,10.592964,9.174064,10.957356
15.622589,13.17796,9.483792,10.564654,9.19261,10.790387
15.739789,13.290848,9.545965,10.605004,9.152728,10.960007
15.761334,13.229398,9.376352,10.633778,9.1097355,10.758555
15.7664585,13.175058,9.436989,10.494281,9.201691,10.943438
15.649549,13.140669,9.4245405,10.526297,9.198937,10.8515005
15.634503,13.14166,9.367102,10.363962,9.099974,10.847924
15.574224,13.148415,9.35172,10.552957,9.220364,10.8142395
15.571057,13.182856,9.375399,10.444836,9.247795,10.769728
15.5976925,13.236069,9.26942,10.3851185,9.052152,10.761821
15.512134,13.195516,9.399864,10.30603,9.12947,10.739694
15.513293,13.299762,9.371107,10.259746,9.080832,10.724027
15.5313015,13.288623,9.348892,10.289432,9.119037,10.750849
15.452716,13.338953,9.346196,10.226711,9.041024,10.7168455
15.454419,13.2987795,9.349668,10.110667,9.065104,10.633362
15.393542,13.079477,9.280085,10.08039,8.957743,10.599227
15.289996,12.89608,9.243326,10.012827,9.016967,10.610293
15.362399,12.891878,9.198463,9.939329,8.882885,10.626593
15.283991,12.923696,9.172686,9.934165,8.8975935,10.537095
15.297464,13.04608,9.22218,9.868913,8.928556,10.516594
15.258746,12.929121,9.15475,9.92464,8.789192,10.518557
15.318484,12.996205,9.168547,9.917646,8.926783,10.455377
15.302335,12.977037,9.164076,9.943952,8.9764,10.439281
15.253332,12.941752,9.190009,9.925601,8.911259,10.619238
15.218256,12.937701,9.127397,9.916269,8.875391,10.452551
15.152628,12.955243,9.132438,9.909271,8.926883,10.454626
15.147504,13.094495,9.002904,9.867215,8.956659,10.557962
15.186231,12.8478365,8.968953,9.81355,8.9983015,10.670454
15.144302,12.76374,9.028746,9.806381,9.05022,10.583491
15.147204,12.843971,9.0024395,9.758044,8.92391,10.630274
15.179979,12.834024,8.93934,9.731893,8.957153,10.585574
15.150766,12.725947,8.912386,9.663916,8.927588,10.54505
15.070532,12.720978,8.918005,9.676413,8.995575,10.540499
15.099909,12.915842,8.953149,9.725387,8.928762,10.481929
15.058087,12.905055,8.938631,9.690939,8.942069,10.578348
15.107544,12.869993,8.943075,9.592941,8.954816,10.528723
15.103851,12.8209915,8.933643,9.626996,9.02463,10.549573
15.063086,12.7526045,8.977556,9.6074705,9.075735,10.401236
15.12178,12.88992,9.034899,9.608179,9.063631,10.468373
15.074076,12.799337,9.065828,9.412478,9.226,10.491709
15.001318,12.715582,8.890089,9.463013,9.153769,10.402268
14.939667,12.678362,8.936035,9.510057,9.045755,10.461995
14.942477,12.692336,8.9168005,9.443601,9.043742,10.580072
14.8971,12.816168,8.91372,9.426363,8.951532,10.479055
14.849533,12.793307,8.892907,9.343668,8.923758,10.456557
14.819429,12.76001,8.9945965,9.314337,9.001988,10.39371
14.7867155,12.852295,8.866118,9.478357,8.970063,10.494999
14.760028,12.797565,8.945151,9.463452,9.193003,10.506187
14.672168,12.756797,8.897215,9.410504,9.123759,10.533878
14.652425,12.747771,8.766687,9.422644,9.125578,10.51372
14.61445,12.625543,8.783398,9.324366,9.1175585,10.426874
14.541257,12.65503,8.696359,9.282064,9.072981,10.477606
14.561333,12.699503,8.5882635,9.288342,9.066473,10.419729
14.43878,12.697609,8.5507965,9.269153,9.045443,10.440707
14.528177,12.643992,8.536741,9.16911,9.03812,10.418165
14.628565,12.606138,8.520864,9.14657,9.124506,10.472368
14.659561,12.564627,8.477368,9.092639,9.130789,10.368425
14.61854,12.5118,8.419894,9.072046,9.119955,10.417193
14.679163,12.6239195,8.479178,9.087018,9.0075865,10.347208
14.732061,12.566545,8.423332,9.126477,9.046119,10.393987
14.763913,12.608226,8.426283,9.195813,8.992345,10.302349
14.672915,12.56222,8.404569,9.210681,9.011468,10.38096
14.744959,12.648159,8.354655,9.197876,8.891391,10.300522
14.6288805,12.646475,8.3415575,9.209277,9.061656,10.450127
14.657639,12.632367,8.309342,9.193097,9.005541,10.400395
14.732521,12.762449,8.332155,9.220911,8.934599,10.424348
14.618327,12.734003,8.287519,9.130514,8.974737,10.399836
14.611938,12.58853,8.374544,9.325503,8.975881,10.4288225
14.571268,12.617022,8.356603,9.142047,9.059196,10.495221
14.44635,12.516767,8.322065,9.123413,8.895921,10.368066
14.4785,12.5098295,8.280072,9.057489,8.964407,10.32868
14.417193,12.456784,8.345061,8.999939,8.998903,10.347641
14.40932,12.456075,8.40627,8.991504,8.957915,10.219038
14.391195,12.598505,8.311911,9.034149,9.049471,10.248644
14.471756,12.438707,8.307514,9.129578,9.026506,10.122485
14.466263,12.582433,8.172576,8.984411,8.923922,10.147562
14.427304,12.611898,8.123286,8.900891,8.8936205,10.239992
14.359073,12.588374,8.219903,8.991638,8.980899,10.268152
14.4233,12.5271,8.216869,8.96377,9.000273,10.240491
14.336447,12.44045,8.176043,8.968091,9.003679,10.287636
14.342572,12.599887,8.166192,9.006213,9.075126,10.312128
14.273541,12.549231,8.181599,9.053467,9.128136,10.335847
14.237735,12.436132,8.16378,9.039014,9.132326,10.349947
14.303825,12.402497,8.143535,8.99436,8.999258,10.188081
14.263776,12.487078,8.097129,8.954321,9.041445,10.314368
14.225824,12.48065,8.071454,8.889295,8.946463,10.286392
14.114655,12.427365,8.197365,9.02077,8.907024,10.283625
14.233892,12.425818,8.149709,9.03833,8.879947,10.146691
14.262522,12.466594,8.182822,9.031665,8.8601,10.211233
14.169632,12.430855,8.193308,9.12594,8.799098,10.078552
14.211252,12.422853,8.183326,9.07091,8.849302,10.126947
14.189377,12.362602,8.136368,9.018213,8.962072,10.117364
14.274676,12.414572,8.198937,9.055761,8.907644,10.0462475
14.296494,12.515125,8.225598,9.036072,8.918182,10.209104
14.160284,12.407267,8.209768,8.999743,8.7237,10.151322
14.164032,12.41706,8.120995,9.00205,8.651066,10.23424
14.24645,12.460026,8.149706,9.023108,8.756923,10.330833
14.359915,12.469638,8.060832,8.840894,8.8374815,10.272845
14.235205,12.442349,8.112046,9.054273,8.800427,10.152492
14.191236,12.456933,8.13912,8.987378,8.776784,10.133058
14.284549,12.573288,8.043486,9.014783,8.835705,10.191266
14.196817,12.52986,7.991675,8.893702,8.8162985,10.158746
14.1591215,12.481805,7.9303603,9.040357,8.730525,10.166967
14.189288,12.532251,7.950292,8.976636,8.665111,10.088384
14.16802,12.404184,7.956688,8.977844,8.682605,10.1909075
14.190768,12.319586,7.784177,9.002808,8.801072,10.217463
14.159021,12.192874,7.6689157,9.048914,8.755754,10.076002
14.140015,12.06261,7.6802626,9.029956,8.759789,10.190149
14.161673,12.107748,7.651872,8.95415,8.703185,10.128471
14.154004,11.876371,7.56264,8.820132,8.679693,10.1599655
14.163663,11.850052,7.607585,8.888229,8.655855,10.179608
14.171326,11.874861,7.565048,8.88978,8.7178755,10.115061
14.207275,11.92766,7.579511,8.855341,8.790105,10.109503
14.209638,11.93104,7.489254,8.798709,8.741007,10.125491
14.245496,11.977934,7.4153643,8.798895,8.666702,10.010099
14.259104,11.720276,7.395003,8.854566,8.70278,9.931379
14.226496,11.754285,7.361659,8.84895,8.7332,9.970633
14.214261,11.770811,7.3338823,8.85586,8.759661,9.933182
14.167761,11.620798,7.4339705,8.794287,8.755705,10.027275
14.161023,11.554793,7.341527,8.825348,8.668452,9.944717
14.162176,11.694082,7.2314787,8.854422,8.699757,10.040383
14.213336,11.714693,7.148862,8.881518,8.734033,9.948126
14.131128,11.570874,7.285985,8.728598,8.750632,10.035878
14.163183,11.623171,7.276431,8.741766,8.821589,10.045015
14.126745,11.592275,7.230172,8.664972,8.851479,10.031453
14.14107,11.543507,7.282129,8.476679,8.858235,10.030192
14.088766,11.458567,7.301535,8.533234,8.75962,9.940753
14.067667,11.582636,7.2228293,8.5968685,8.823184,10.025764
14.078772,11.509779,7.3237596,8.515146,8.772295,10.021795
14.076685,11.46623,7.342059,8.478455,8.847524,9.965334
14.043726,11.400424,7.3259516,8.4770565,8.763269,10.081537
14.096151,11.417218,7.2766137,8.508179,8.651101,9.83944
14.151731,11.427156,7.2765036,8.575434,8.77133,9.850595
14.166803,11.375108,7.2912903,8.617084,8.813814,10.008728
14.051999,11.419503,7.2630014,8.551007,8.880037,9.9446
14.109357,11.464168,7.2705216,8.338305,8.94637,10.028906
14.07992,11.438337,7.2042403,8.342008,8.817538,9.904279
14.035452,11.341888,7.2359924,8.279297,8.753793,9.921484
14.07926,11.428598,7.264786,8.303345,8.762441,9.91738
14.07395,11.379183,7.313504,8.350378,8.751219,9.7841015
14.173327,11.485185,7.1936445,8.420404,8.706291,9.73132
14.236029,11.332735,7.195337,8.466678,8.81534,9.850325
14.145166,11.2107115,7.1404533,8.364529,8.721872,9.819611
14.160535,11.24951,7.1670938,8.355438,8.672651,9.744164
14.164694,11.282904,7.1314635,8.575983,8.651258,9.839022
14.158765,11.197385,7.053476,8.433888,8.625351,9.818624
14.110239,11.19588,7.024624,8.428128,8.723696,9.917043
14.053925,11.209784,7.0290666,8.398578,8.717221,9.846698
14.096889,11.096245,7.049281,8.26817,8.696573,9.640895
14.148657,11.160714,7.0051117,8.233426,8.591973,9.697082
13.92113,11.24301,7.0141654,8.27564,8.659535,9.763724
14.025632,11.253133,6.995391,8.247808,8.690283,9.850289
14.017774,11.236932,7.03488,8.450445,8.669185,9.691627
14.06004,11.246691,7.0507874,8.344312,8.632161,9.809778
13.959989,11.156117,7.1544013,8.291806,8.598744,9.674339
14.051712,11.102895,7.061414,8.286792,8.605539,9.783632
14.061066,11.158447,7.133644,8.200229,8.682378,9.788114
14.10495,11.202343,7.1050787,8.190198,8.688815,9.880092
14.062317,11.096365,7.0298676,8.270493,8.587973,9.947545
14.101425,11.247513,7.1069946,8.321335,8.5903,9.883802
14.0648775,11.165552,7.1129584,8.27347,8.559405,9.980052
14.090021,11.192266,7.106096,8.29529,8.519743,9.8331
14.065115,11.243944,7.158923,8.334423,8.613301,9.849071
14.11326,11.27223,7.207554,8.3559475,8.550718,9.88606
13.988562,11.367625,7.1763086,8.298293,8.6314535,9.778307
14.014401,11.32564,7.206645,8.166282,8.644026,9.905919
14.01586,11.169558,7.1485686,8.272448,8.545824,9.797792
14.051889,11.313903,7.0857515,8.387468,8.471133,9.670246
14.0267,11.262331,7.093895,8.28497,8.580835,9.78358
13.910797,11.194606,7.0633354,8.259826,8.51552,9.725958
13.842745,11.242267,7.081233,8.150991,8.5443325,9.7125635
13.846438,11.200606,7.0588045,8.212542,8.428495,9.835147
13.884936,11.214723,7.072955,8.157656,8.600383,9.877021
13.881968,11.078681,7.036299,8.125407,8.485828,9.840338
13.893965,11.0658,7.0201597,8.047246,8.469935,9.848663
13.758832,11.09628,7.0205245,8.080097,8.561282,9.771479
13.871195,11.010127,7.0963945,8.135292,8.542564,9.743975
13.857656,11.036706,7.027208,8.148177,8.512838,9.777647
13.811218,11.10562,7.088145,7.9655886,8.323255,9.721327
13.799397,11.139383,7.0433187,7.953122,8.419439,9.809633
13.853236,11.080231,6.994695,7.968942,8.270844,9.792593
13.75882,11.17634,6.9810243,8.0474415,8.4450655,9.905888
13.738681,11.089691,6.9995193,8.060112,8.428791,9.691629
13.794269,11.067365,6.86718,8.055458,8.37882,9.765168
13.79733,11.1332855,6.85066,8.071621,8.422831,9.721282
13.771479,11.082237,6.8910813,8.053545,8.309127,9.766548
13.770434,11.171049,6.9568796,8.011693,8.327662,9.764834
13.722651,11.055926,6.9651184,8.099812,8.366747,9.614627
13.696787,11.133023,6.90618,8.072763,8.340559,9.659018
13.705173,11.163884,6.8778167,7.9818993,8.27582,9.617772
13.7276,11.049106,6.8820915,8.014239,8.3576145,9.57883
13.760508,11.051724,6.880664,8.0357685,8.263069,9.709383
13.71641,11.121815,6.8535056,8.013101,8.201437,9.626126
13.721832,11.039953,6.839231,7.938095,8.143377,9.574786
13.672232,11.025568,6.8615966,7.9563217,8.216955,9.496558
13.626254,11.121063,6.882599,7.9511733,8.062914,9.542716
13.632846,11.04968,6.8081236,7.942369,8.0032425,9.4920845
13.728903,11.0667515,6.8614144,7.9428453,8.0171175,9.48085
13.7321415,10.952328,6.8787994,7.884557,8.104555,9.596463
13.702954,10.820861,6.896524,7.8827715,8.1575165,9.714056
13.650034,10.881879,6.833571,7.9508057,8.0945,9.530327
13.675336,10.929573,6.792703,7.8361764,8.155375,9.563566
13.692759,10.876027,6.7832565,7.7616158,8.205612,9.521734
13.543594,10.979915,6.7627134,7.8700385,8.2046585,9.527449
13.579096,10.944618,6.774722,7.70432,8.211702,9.569211
13.482821,10.910367,6.7859726,7.850362,8.101332,9.481062
13.527225,10.985735,6.7598433,7.894765,8.182144,9.580416
13.517935,10.942146,6.705626,7.791482,8.126917,9.5247135
13.509046,10.920064,6.7099714,7.840726,8.169837,9.301628
13.495402,10.811074,6.761627,7.781743,8.245008,9.422922
13.490308,10.623543,6.7821608,7.918737,8.178778,9.335596
13.537607,10.593241,6.914174,7.8234687,8.121643,9.411139
13.581961,10.569998,6.951871,7.861928,8.156251,9.580785
13.598071,10.545385,6.9239793,7.8786955,8.109725,9.399769
13.586767,10.507448,6.8880706,7.888191,8.116101,9.320148
13.611438,10.466702,6.878598,7.8044786,8.233181,9.535742
13.494476,10.522075,6.8893137,7.763809,8.248244,9.339369
13.565521,10.560724,6.893258,7.7742043,8.175998,9.30401
13.545583,10.62229,6.872802,7.701927,8.169852,9.44472
13.452344,10.692629,6.870073,7.7731004,8.119687,9.440981
13.484586,10.658696,6.838248,7.697764,8.251394,9.460701
13.551419,10.664054,6.763284,7.7104425,8.164502,9.458516
13.445227,10.725706,6.786628,7.5799165,8.17111,9.477814
13.486933,10.598162,6.761733,7.650653,8.170183,9.492174
13.571918,10.642731,6.7589445,7.8115425,8.107908,9.433827
13.414493,10.623808,6.69523,7.6884065,8.103489,9.336292
13.441467,10.643694,6.700326,7.6645446,8.161623,9.302499
13.447622,10.562347,6.727651,7.580185,8.2606,9.312282
13.428644,10.516114,6.6792374,7.640912,8.211939,9.308003
13.462713,10.512416,6.7157927,7.637526,8.155871,9.448323
13.412725,10.585503,6.780108,7.5796814,8.214101,9.386381
13.418396,10.547247,6.7515397,7.4795165,8.082688,9.478846
13.432587,10.611306,6.674562,7.4758086,8.117636,9.315847
13.361816,10.623423,6.769802,7.4851317,8.164208,9.46736
13.495746,10.613019,6.7345686,7.4437304,8.189688,9.446516
13.422641,10.6186495,6.8059525,7.4152193,8.143465,9.549334
13.382403,10.696187,6.8163767,7.44884,8.2037735,9.585045
13.367147,10.668515,6.8138566,7.5212646,8.068373,9.537723
13.401924,10.719955,6.876278,7.5494843,8.058362,9.533606
13.322085,10.716728,6.831435,7.532901,8.101041,9.536957
13.369318,10.499464,6.8133073,7.5957704,8.027847,9.53921
13.3249,10.655665,6.756027,7.607507,7.974986,9.481271
12.159289,8.601936,5.0547795,5.327483,5.759767,7.5648108
12.041134,8.241403,4.7006645,4.9650955,5.315667,7.1993623
11.863951,8.048809,4.4979787,4.6287293,4.8719926,6.9858804
11.740257,7.827339,4.2910447,4.327786,4.4926233,6.776067
11.564066,7.6282225,4.102012,4.1053624,4.2519903,6.5811033
11.434735,7.4530654,4.013876,3.9278557,4.0276413,6.3873034
11.301592,7.398973,3.8868268,3.7932296,3.8896968,6.3026905
11.225659,7.221158,3.7679348,3.7066398,3.7464218,6.2435184
11.160364,7.078836,3.6771693,3.6189055,3.6094327,6.1481233
11.031889,6.965561,3.5585487,3.5135987,3.494601,6.0489836
10.959138,6.796525,3.5159156,3.4596286,3.3613656,5.965
10.91873,6.6503754,3.410726,3.371713,3.263195,5.93079
10.806358,6.480587,3.330851,3.2670693,3.1882958,5.807603
10.730281,6.3586073,3.2206848,3.1967802,3.11545,5.734964
10.697936,6.241328,3.1308482,3.1394658,3.0870938,5.7282076
10.6411495,6.02256,3.051572,3.0640435,3.0057526,5.649119
10.518984,5.9232078,2.9966035,3.0094044,2.9141037,5.559211
10.35636,5.8160524,2.95058,2.9540706,2.8062148,5.523731
10.290303,5.801049,2.9014614,2.9142015,2.7164857,5.441706
10.178162,5.7517614,2.8482864,2.8625846,2.693709,5.363967
10.127379,5.663582,2.790554,2.816818,2.640447,5.2973456
10.056295,5.614091,2.7540333,2.7408233,2.5419343,5.243845
9.956427,5.5458007,2.682085,2.7349126,2.5248456,5.182645
9.844578,5.4982696,2.6602383,2.7200317,2.4217024,5.1580787
9.785112,5.4776735,2.6036522,2.6963422,2.3623033,5.084371
9.777575,5.4408584,2.557486,2.6641393,2.3347244,5.0216713
9.691957,5.3876824,2.4860778,2.657777,2.3002646,4.939917
9.66111,5.299762,2.465274,2.624167,2.2825575,4.843782
9.566652,5.2612977,2.4480808,2.6119723,2.265817,4.8127136
9.520339,5.2088385,2.4062831,2.589003,2.2294474,4.7352633
9.500889,4.989081,2.3978238,2.5637672,2.210254,4.7026415
9.40703,5.0168543,2.3717713,2.5400212,2.2181354,4.691722
9.453063,4.988551,2.3314357,2.5037136,2.1955218,4.68508
9.403704,4.969293,2.2747388,2.5185192,2.1745434,4.5958433
9.346979,4.9164333,2.2386775,2.4901192,2.1443985,4.55706
9.256589,4.86126,2.200325,2.4818745,2.1321898,4.563854
9.283582,4.799198,2.17768,2.4344459,2.135736,4.5451865
9.240891,4.7505875,2.1425033,2.4372094,2.1215317,4.5022554
9.183317,4.6962366,2.1058106,2.426633,2.1125875,4.473049
9.180649,4.663058,2.0894876,2.4126034,2.1148188,4.4992657
9.149404,4.6972437,2.078096,2.4017003,2.1024423,4.512731
9.07043,4.6372843,2.0167625,2.3961282,2.1027808,4.4901147
9.030301,4.6713595,1.9833832,2.4016213,2.0771701,4.4446793
9.020993,4.5985885,1.9669037,2.3714652,2.0844924,4.380703
9.025388,4.5533233,1.971019,2.3472703,2.0762994,4.3755164
9.010635,4.5281205,1.9638722,2.33436,2.0437121,4.3488493
8.936741,4.492724,1.9236428,2.3076859,2.0122662,4.3321095
8.9252825,4.3594704,1.9067043,2.290898,1.9810168,4.353235
8.927015,4.348684,1.8938572,2.2719598,1.9350859,4.337995
8.899579,4.268776,1.8999958,2.249614,1.9287564,4.2852087
8.860127,4.260453,1.8643202,2.2345433,1.9060751,4.239045
8.841391,4.272648,1.8527644,2.2138047,1.9161365,4.2162924
8.7902565,4.2215614,1.84285,2.1879313,1.890568,4.2200527
8.750485,4.226678,1.8295796,2.2085264,1.8903418,4.201749
8.765015,4.1788187,1.7913116,2.1872969,1.8899349,4.220922
8.706245,4.175945,1.7723248,2.1759198,1.8902652,4.1870146
8.719548,4.179029,1.7587116,2.156497,1.893706,4.189455
8.687644,4.1308064,1.7715565,2.1597009,1.8644565,4.199813
8.683953,4.110076,1.76618,2.1653821,1.8769453,4.1515164
8.685475,4.0812583,1.7613862,2.1520846,1.8501917,4.16146
8.622274,4.021337,1.7706169,2.1174529,1.8361597,4.1574492
8.644519,3.9963708,1.7362942,2.117136,1.8347591,4.154176
8.587229,3.962033,1.7290777,2.0968578,1.8370699,4.1265607
8.576281,3.992787,1.7164028,2.0833783,1.8005985,4.1237383
8.524832,3.9478202,1.7160498,2.1015701,1.7927853,4.100744
8.551076,3.8323116,1.7214019,2.0933251,1.7981621,4.077553
8.521325,3.791724,1.7174546,2.0690339,1.782443,4.075048
8.465602,3.7862644,1.7107693,2.0726361,1.7404181,4.065194
8.515598,3.7405019,1.7210801,2.0515656,1.7618151,4.0919237
8.423826,3.7087734,1.7037182,2.0393074,1.7778509,4.073227
8.387182,3.7108893,1.7021129,2.0409732,1.7495832,4.0465007
8.386303,3.7862473,1.684482,2.0169816,1.7079792,4.0396347
8.37892,3.7306848,1.6436214,1.9932432,1.6959026,3.9989655
8.301565,3.6747258,1.6245018,2.0053406,1.6934906,3.9651608
8.305285,3.650338,1.6005118,2.007955,1.6876428,3.9398904
8.279562,3.6554942,1.5719807,1.9769799,1.6909244,3.91424
8.265062,3.6262512,1.5569278,1.9748005,1.6865829,3.9136066
8.246386,3.5721564,1.5421555,1.9545447,1.6802349,3.8766665
8.168927,3.588983,1.5517269,1.9574974,1.6821705,3.8804004
8.169276,3.5184371,1.5146326,1.9612846,1.6847948,3.8702114
8.150858,3.5099015,1.50388,1.9440132,1.6683247,3.870334
8.117742,3.4304855,1.4784664,1.973806,1.6779598,3.8889337
8.093266,3.417329,1.4665718,1.9578636,1.6871465,3.876337
8.028842,3.4468963,1.451079,1.9467525,1.6726925,3.8584037
8.015245,3.3721733,1.4375567,1.9251862,1.6657026,3.8565738
8.02179,3.2882245,1.429981,1.924407,1.6773417,3.8459702
8.004982,3.2509773,1.4155903,1.9240971,1.6668984,3.791116
8.018058,3.2392273,1.3897493,1.9076916,1.6986386,3.800925
8.006369,3.2665367,1.3524804,1.896216,1.6692829,3.7990227
7.982293,3.2072895,1.3455598,1.861419,1.6698021,3.7971368
7.973909,3.2538178,1.3320835,1.8835636,1.6567962,3.786821
7.9786124,3.2066987,1.3318185,1.8999016,1.633208,3.8361435
7.941119,3.1498787,1.3209628,1.8850206,1.6227233,3.8221772
7.94554,3.0637207,1.3031796,1.8957489,1.5933819,3.7696335
7.8631926,3.1155174,1.3077949,1.875441,1.5562156,3.786943
7.860424,3.1010852,1.2834104,1.8763367,1.5684278,3.7701888
7.8833694,3.0787761,1.2854639,1.855699,1.5527232,3.7861927
7.893534,3.0514443,1.2664931,1.850483,1.5514057,3.744777
7.8759995,3.0250497,1.2520651,1.8454399,1.5501229,3.7439704
7.8356695,3.0341592,1.2461622,1.8431149,1.5680622,3.7232594
7.8313103,3.0142922,1.250284,1.8581295,1.5437281,3.7321458
7.861795,3.0029306,1.2408675,1.8125359,1.5259639,3.7307045
7.840968,2.9205194,1.2309248,1.8361473,1.5483325,3.744653
7.853109,2.979182,1.2289932,1.8493347,1.538172,3.7247207
7.8019423,2.929322,1.2309716,1.8319658,1.5313317,3.7377605
7.791745,2.9214041,1.2355177,1.809658,1.5167145,3.7323604
7.757861,2.9155133,1.2268473,1.8247118,1.4789443,3.6917617
7.753882,2.878669,1.2388157,1.8317459,1.4831631,3.6695583
7.7305937,2.8652806,1.2299879,1.8181171,1.4754655,3.6681042
7.771469,2.8576095,1.2321686,1.8267199,1.4848776,3.6524842
7.7634187,2.8846455,1.2231672,1.8148813,1.481694,3.6522937
7.751509,2.901664,1.2179506,1.788014,1.4845998,3.6185246
7.6889825,2.9371734,1.2089429,1.7759616,1.4983231,3.6276543
7.6917624,2.8987956,1.2048194,1.8058329,1.4965727,3.6516602
7.6761217,2.9132848,1.1903391,1.7860416,1.4663001,3.6237576
7.6679487,2.9025207,1.1706864,1.7921425,1.4709818,3.6463978
7.6581984,2.8590431,1.172282,1.7899692,1.4916017,3.625693
7.6576705,2.8304164,1.1743428,1.7857277,1.4601164,3.6304107
7.6625414,2.85355,1.1813108,1.7893944,1.4666389,3.6360962
7.639913,2.804404,1.1770109,1.7851738,1.460014,3.628191
7.6130896,2.8025289,1.1667291,1.8118408,1.4633976,3.6254642
7.6136603,2.7641315,1.1774247,1.8113359,1.4601377,3.60191
7.6158805,2.7647107,1.1714802,1.8067806,1.445791,3.6185143
7.591719,2.7434459,1.1698173,1.8059266,1.4459326,3.629139
7.5921235,2.7629824,1.165043,1.8048795,1.4598547,3.6127815
7.6326075,2.7520354,1.1427671,1.7805755,1.4363861,3.6043267
7.597931,2.7653308,1.1363102,1.7775564,1.4492527,3.5846348
7.569452,2.8250504,1.137406,1.7816528,1.4303586,3.5611
7.5813384,2.822767,1.1202996,1.7489322,1.4395083,3.6050072
7.576233,2.7703357,1.1197412,1.7553943,1.4023298,3.5641704
7.5615373,2.7741964,1.1091523,1.7836155,1.4240953,3.5441513
7.5659957,2.7317932,1.120928,1.7488549,1.4126084,3.5524514
7.559485,2.762996,1.1028528,1.7335676,1.4299765,3.5604043
7.560523,2.7523606,1.0937827,1.730587,1.4331765,3.5557792
7.551661,2.772196,1.0826811,1.7179725,1.4336216,3.5299554
7.52106,2.775226,1.084099,1.7352673,1.3837235,3.5563073
7.560298,2.75685,1.0778462,1.7708775,1.3137629,3.5289795
7.5522246,2.7402673,1.0665976,1.7408603,1.2665668,3.5277092
7.5396743,2.7184217,1.0665615,1.7316567,1.232213,3.5574327
7.549028,2.6938617,1.0769224,1.7163963,1.2188367,3.565307
7.5532365,2.7245107,1.0748104,1.7034423,1.1737883,3.5222397
7.547759,2.6593542,1.0728534,1.6945436,1.1620954,3.5259926
7.575934,2.6691937,1.0661328,1.6873744,1.1252762,3.5527291
7.5477486,2.6401181,1.0487894,1.6928076,1.1188807,3.5124497
7.550779,2.655397,1.0539076,1.6699212,1.0831484,3.4976635
7.5476747,2.719714,1.0448472,1.6585251,1.065875,3.5123591
7.552265,2.6927855,1.034988,1.6594307,1.0548265,3.5067856
7.5291224,2.6815314,1.0401827,1.6629608,1.0533146,3.503408
7.5042586,2.6625066,1.0286062,1.6711681,1.0134354,3.513935
7.487349,2.678397,1.0268342,1.6520275,0.9940354,3.4855247


==> data_raw/mistral_loss_curves.csv <==
baseline,attack
28.921875,28.914845
28.153906,28.690235
27.40039,28.446095
26.82461,28.221094
26.26211,28.08672
25.70625,27.760157
25.260351,27.401953
24.945312,27.089062
24.6291,26.737696
24.230371,26.392578
23.837109,26.010157
23.48418,25.446484
23.178661,25.060108
22.896729,24.651855
22.558228,24.174683
22.260035,23.883692
22.075184,23.460754
21.876904,23.101587
21.722412,22.81222
21.543299,22.414001
21.350323,22.204102
21.207193,21.75774
21.021683,21.532837
20.852978,21.238415
20.709616,20.999292
20.53702,20.794714
20.395748,20.490723
20.229425,20.271793
20.02692,19.616932
19.855099,19.294764
19.700434,19.087002
19.541933,18.884037
19.443018,18.617565
19.297445,18.463083
19.20142,18.041508
19.092743,17.596624
18.941336,17.28888
18.838972,17.20718
18.74229,16.92597
18.580479,16.818607
18.492064,16.509974
18.372822,16.181438
18.214443,15.751612
18.086523,15.523804
17.97345,15.413983
17.806705,15.324389
17.587048,15.190186
17.427149,14.88698
17.298254,14.752665
17.142029,14.553286
16.998953,14.400404
16.866917,14.096746
16.740137,13.815939
16.63885,13.54788
16.491581,13.440811
16.33823,13.414368
16.207012,13.237254
16.060501,13.378301
15.980733,13.29422
15.772789,13.185593
15.681442,13.084674
15.562393,12.951978
15.438009,12.882014
15.312361,12.867966
15.2033,12.820386
15.112874,12.723894
14.971359,12.701866
14.903122,12.530803
14.762686,12.453131
14.6853695,12.312666
14.612915,12.211262
14.536611,12.36656
14.4329815,12.271979
14.290317,12.261339
14.227224,12.003748
14.120778,11.92946
14.061106,11.779943
13.970367,11.728016
13.867724,11.818609
13.790011,11.6265
13.721405,11.555162
13.669124,11.722344
13.60249,11.517153
13.488663,11.416458
13.359903,11.341379
13.293164,11.276787
13.203913,11.246955
13.157117,11.221985
13.077932,11.18105
12.981938,11.097715
12.8520355,10.926076
12.736759,10.867941
12.645861,10.911415
12.592868,10.976079
12.524576,10.942739
12.440788,10.83199
12.377293,10.830165
12.327756,10.841019
12.2813015,10.759062
12.239563,10.747713
12.192532,10.852772
12.148932,10.718092
12.073608,10.832738
12.041544,10.797422
12.0124855,10.75593
11.9631195,10.705935
11.953117,10.648258
11.884349,10.690416
11.8668995,10.774486
11.80181,10.592964
11.768595,10.564654
11.720716,10.605004
11.680988,10.633778
11.645696,10.494281
11.618132,10.526297
11.591626,10.363962
11.570727,10.552957
11.551312,10.444836
11.501836,10.3851185
11.488732,10.30603
11.448362,10.259746
11.410263,10.289432
11.381155,10.226711
11.3475895,10.110667
11.295511,10.08039
11.272679,10.012827
11.204692,9.939329
11.172627,9.934165
11.161855,9.868913
11.128077,9.92464
11.082954,9.917646
11.058716,9.943952
10.996361,9.925601
10.966284,9.916269
10.964604,9.909271
10.957301,9.867215
10.92538,9.81355
10.85244,9.806381
10.820813,9.758044
10.769987,9.731893
10.775762,9.663916
10.701143,9.676413
10.666138,9.725387
10.636296,9.690939
10.605028,9.592941
10.595222,9.626996
10.550008,9.6074705
10.521891,9.608179
10.492821,9.412478
10.446474,9.463013
10.379669,9.510057
10.326444,9.443601
10.30577,9.426363
10.256002,9.343668
10.26314,9.314337
10.253572,9.478357
10.208497,9.463452
10.209562,9.410504
10.168844,9.422644
10.134848,9.324366
10.134074,9.282064
10.088883,9.288342
10.056715,9.269153
10.02944,9.16911
10.001132,9.14657
9.949856,9.092639
9.896083,9.072046
9.891344,9.087018
9.871237,9.126477
9.842113,9.195813
9.784893,9.210681
9.765463,9.197876
9.712835,9.209277
9.673316,9.193097
9.652979,9.220911
9.619051,9.130514
9.538231,9.325503
9.520072,9.142047
9.491861,9.123413
9.456293,9.057489
9.421567,8.999939
9.39039,8.991504
9.344892,9.034149
9.346888,9.129578
9.336319,8.984411
9.301166,8.900891
9.310071,8.991638
9.287439,8.96377
9.243684,8.968091
9.24606,9.006213
9.236024,9.053467
9.221441,9.039014
9.1742935,8.99436
9.16116,8.954321
9.1398115,8.889295
9.1593275,9.02077
9.144938,9.03833
9.138026,9.031665
9.094373,9.12594
9.106774,9.07091
9.067479,9.018213
9.061022,9.055761
9.070779,9.036072
9.043318,8.999743
9.001757,9.00205
8.985405,9.023108
8.977671,8.840894
8.947446,9.054273
8.944346,8.987378
8.890817,9.014783
8.8624935,8.893702
8.874198,9.040357
8.829625,8.976636
8.811046,8.977844
8.807932,9.002808
8.795303,9.048914
8.771062,9.029956
8.7591305,8.95415
8.752871,8.820132
8.734311,8.888229
8.708268,8.88978
8.712687,8.855341
8.697733,8.798709
8.704365,8.798895
8.669283,8.854566
8.667772,8.84895
8.677393,8.85586
8.672624,8.794287
8.687342,8.825348
8.652984,8.854422
8.662135,8.881518
8.632879,8.728598
8.634908,8.741766
8.628118,8.664972
8.592928,8.476679
8.55841,8.533234
8.549893,8.5968685
8.533778,8.515146
8.463507,8.478455
8.428396,8.4770565
8.398436,8.508179
8.366244,8.575434
8.351775,8.617084
8.339212,8.551007
8.33061,8.338305
8.298839,8.342008
8.292115,8.279297
8.232395,8.303345
8.21122,8.350378
8.166068,8.420404
8.158758,8.466678
8.100176,8.364529
8.026932,8.355438
7.9906297,8.575983
7.937991,8.433888
7.924109,8.428128
7.880666,8.398578
7.8816223,8.26817
7.8543806,8.233426
7.8096247,8.27564
7.736566,8.247808
7.7039466,8.450445
7.683262,8.344312
7.619845,8.291806
7.560908,8.286792
7.5499825,8.200229
7.5304375,8.190198
7.494873,8.270493
7.46778,8.321335
7.4651694,8.27347
7.433009,8.29529
7.4194155,8.334423
7.410998,8.3559475
7.4154153,8.298293
7.3879576,8.166282
7.4004197,8.272448
7.3761187,8.387468
7.3812637,8.28497
7.3678794,8.259826
7.333337,8.150991
7.352095,8.212542
7.3481307,8.157656
7.3544908,8.125407
7.312457,8.047246
7.2710114,8.080097
7.2625794,8.135292
7.241853,8.148177
7.245017,7.9655886
7.224265,7.953122
7.2135262,7.968942
7.2017975,8.0474415
7.201468,8.060112
7.207672,8.055458
7.214114,8.071621
7.2127047,8.053545
7.1909533,8.011693
7.190904,8.099812
7.1728616,8.072763
7.1413193,7.9818993
7.122632,8.014239
7.081469,8.0357685
7.098493,8.013101
7.0701437,7.938095
7.0867968,7.9563217
7.101187,7.9511733
7.06557,7.942369
7.0630355,7.9428453
7.0777426,7.884557
7.062007,7.8827715
7.0620284,7.9508057
7.0613356,7.8361764
7.0336943,7.7616158
7.024783,7.8700385
7.044303,7.70432
7.049713,7.850362
7.045546,7.894765
7.021968,7.791482
7.0243707,7.840726
7.0176315,7.781743
6.994504,7.918737
7.0018525,7.8234687
7.0178328,7.861928
7.0121217,7.8786955
7.0130563,7.888191
7.0140114,7.8044786
6.9985123,7.763809
6.9874144,7.7742043
6.964128,7.701927
6.9639177,7.7731004
6.954274,7.697764
6.983037,7.7104425
7.00076,7.5799165
6.9525657,7.650653
6.9305024,7.8115425
6.9461656,7.6884065
6.9432936,7.6645446
6.9487066,7.580185
6.9477296,7.640912
6.932724,7.637526
6.9237123,7.5796814
6.9233313,7.4795165
6.9332733,7.4758086
6.8969054,7.4851317
6.884964,7.4437304
6.879959,7.4152193
6.8755407,7.44884
6.8738694,7.5212646
6.875783,7.5494843
6.896617,7.532901
6.875685,7.5957704
6.864685,7.607507
6.880391,5.327483
6.887253,4.9650955
6.8748627,4.6287293
6.881584,4.327786
6.871002,4.1053624
6.873847,3.9278557
6.8542495,3.7932296
6.843333,3.7066398
6.838176,3.6189055
6.822055,3.5135987
6.8467546,3.4596286
6.8501,3.371713
6.824969,3.2670693
6.820441,3.1967802
6.827344,3.1394658
6.83977,3.0640435
6.8270464,3.0094044
6.808957,2.9540706
6.842509,2.9142015
6.8386717,2.8625846
6.822886,2.816818
6.8325553,2.7408233
6.8337173,2.7349126
6.819284,2.7200317
6.818923,2.6963422
6.8031645,2.6641393
6.8142953,2.657777
6.7753897,2.624167
6.8243027,2.6119723
6.798683,2.589003
6.780734,2.5637672
6.774938,2.5400212
6.7772994,2.5037136
6.762454,2.5185192
6.7603545,2.4901192
6.7729597,2.4818745
6.7948885,2.4344459
6.755417,2.4372094
6.75952,2.426633
6.781842,2.4126034
6.7470655,2.4017003
6.7571173,2.3961282
6.7608285,2.4016213
6.7289133,2.3714652
6.752968,2.3472703
6.747349,2.33436
6.7408915,2.3076859
6.734604,2.290898
6.7035685,2.2719598
6.6802077,2.249614
6.6648607,2.2345433
6.6731734,2.2138047
6.7023063,2.1879313
6.6901307,2.2085264
6.7215896,2.1872969
6.7460747,2.1759198
6.738894,2.156497
6.7626677,2.1597009
6.7161193,2.1653821
6.69296,2.1520846
6.686136,2.1174529
6.6945624,2.117136
6.7207503,2.0968578
6.695123,2.0833783
6.7239943,2.1015701
6.70719,2.0933251
6.6911974,2.0690339
6.6785574,2.0726361
6.6768355,2.0515656
6.645134,2.0393074
6.6353903,2.0409732
6.6333017,2.0169816
6.627256,1.9932432
6.6224985,2.0053406
6.6223936,2.007955
6.5641685,1.9769799
6.5533485,1.9748005
6.5062165,1.9545447
6.4906235,1.9574974
6.4825463,1.9612846
6.489989,1.9440132
6.4695663,1.973806
6.448503,1.9578636
6.4627595,1.9467525
6.4522195,1.9251862
6.458136,1.924407
6.4158964,1.9240971
6.3631616,1.9076916
6.3484244,1.896216
6.3712325,1.861419
6.3608046,1.8835636
6.368676,1.8999016
6.3573976,1.8850206
6.3484497,1.8957489
6.3456,1.875441
6.32239,1.8763367
6.3361025,1.855699
6.3501577,1.850483
6.297161,1.8454399
6.33212,1.8431149
6.330449,1.8581295
6.3207955,1.8125359
6.3115478,1.8361473
6.284442,1.8493347
6.256111,1.8319658
6.229171,1.809658
6.22139,1.8247118
6.2325735,1.8317459
6.208127,1.8181171
6.225691,1.8267199
6.1991477,1.8148813
6.2061305,1.788014
6.1942563,1.7759616
6.194583,1.8058329
6.1797457,1.7860416
6.189332,1.7921425
6.178045,1.7899692
6.1362295,1.7857277
6.134225,1.7893944
6.128894,1.7851738
6.132525,1.8118408
6.133077,1.8113359
6.134062,1.8067806
6.1251907,1.8059266
6.1317883,1.8048795
6.1352158,1.7805755
6.1225157,1.7775564
6.0914936,1.7816528
6.077551,1.7489322
6.092194,1.7553943
6.0856376,1.7836155
6.1075735,1.7488549
6.0942016,1.7335676
6.0876875,1.730587
6.1023874,1.7179725
6.091659,1.7352673
6.0767937,1.7708775
6.1179533,1.7408603
6.1083174,1.7316567
6.0952997,1.7163963
6.0651827,1.7034423
6.0559287,1.6945436
6.069407,1.6873744
6.0827684,1.6928076
6.0542994,1.6699212
6.049533,1.6585251
6.0384245,1.6594307
6.035474,1.6629608
6.031778,1.6711681
6.0294886,1.6520275


==> data_raw/mistral_scaling.csv <==
budget,attack,baseline
20,3.4855,10.1125
25,0.9940,5.5575
30,1.6520,6.0295
35,1.0268,4.3585


==> data_raw/mistral_sensitivities.csv <==
0.0179290771484375,0.020050048828125,0.0205230712890625,0.0218658447265625,0.0123443603515625,0.00913238525390625,0.00823974609375,0.0134429931640625,0.01934814453125,0.018402099609375,0.0284271240234375,0.0198211669921875,0.017181396484375,0.0203094482421875,0.0157623291015625,0.01276397705078125,0.0145263671875,0.01169586181640625,0.01441192626953125,0.01506805419921875,0.02783203125,0.026397705078125,0.033721923828125,0.025360107421875,0.0245513916015625,0.0303955078125,0.0254058837890625,0.0252685546875,0.025299072265625,0.039154052734375,0.030029296875,0.03643798828125
0.054931640625,0.058929443359375,0.047119140625,0.04913330078125,0.058074951171875,0.07244873046875,0.060699462890625,0.06451416015625,0.046356201171875,0.07470703125,0.036834716796875,0.055450439453125,0.032958984375,0.034271240234375,0.04010009765625,0.08074951171875,0.037017822265625,0.03955078125,0.031097412109375,0.0447998046875,0.03741455078125,0.0379638671875,0.036346435546875,0.03643798828125,0.046844482421875,0.09051513671875,0.03643798828125,0.031219482421875,0.053314208984375,0.04754638671875,0.043548583984375,0.0439453125
0.08203125,0.0714111328125,0.0716552734375,0.0750732421875,0.0985107421875,0.1602783203125,0.13720703125,0.1856689453125,0.06744384765625,0.06719970703125,0.0640869140625,0.0714111328125,0.119140625,0.10247802734375,0.10028076171875,0.10699462890625,0.0791015625,0.0860595703125,0.09759521484375,0.08514404296875,0.059600830078125,0.09185791015625,0.11248779296875,0.10009765625,0.07598876953125,0.07452392578125,0.08447265625,0.09637451171875,0.082275390625,0.0679931640625,0.06671142578125,0.06646728515625
0.08782958984375,0.073486328125,0.06591796875,0.07476806640625,0.07427978515625,0.062408447265625,0.06976318359375,0.0823974609375,0.05462646484375,0.0672607421875,0.05572509765625,0.05419921875,0.0750732421875,0.07867431640625,0.0765380859375,0.08587646484375,0.0982666015625,0.06689453125,0.07452392578125,0.08770751953125,0.1138916015625,0.09228515625,0.1014404296875,0.1103515625,0.05328369140625,0.05517578125,0.110595703125,0.061859130859375,0.060211181640625,0.06256103515625,0.05596923828125,0.060150146484375
0.0672607421875,0.0606689453125,0.06524658203125,0.07159423828125,0.07647705078125,0.0687255859375,0.07159423828125,0.07550048828125,0.0701904296875,0.07159423828125,0.0731201171875,0.07391357421875,0.0916748046875,0.11187744140625,0.0849609375,0.08770751953125,0.083740234375,0.09661865234375,0.09197998046875,0.09381103515625,0.10791015625,0.08056640625,0.1029052734375,0.09075927734375,0.0784912109375,0.11688232421875,0.09912109375,0.0948486328125,0.07012939453125,0.1103515625,0.07220458984375,0.1494140625
0.064208984375,0.053680419921875,0.064208984375,0.06036376953125,0.10382080078125,0.0986328125,0.07275390625,0.0626220703125,0.07928466796875,0.07342529296875,0.07952880859375,0.07550048828125,0.10662841796875,0.072021484375,0.05450439453125,0.064697265625,0.09942626953125,0.103759765625,0.08203125,0.08404541015625,0.056640625,0.058135986328125,0.06475830078125,0.075927734375,0.05780029296875,0.0980224609375,0.053802490234375,0.050872802734375,0.0875244140625,0.0888671875,0.10723876953125,0.08367919921875
0.09063720703125,0.06298828125,0.1279296875,0.116943359375,0.08843994140625,0.06964111328125,0.0694580078125,0.07672119140625,0.07977294921875,0.112548828125,0.110107421875,0.125,0.05413818359375,0.049713134765625,0.05609130859375,0.05718994140625,0.06402587890625,0.07464599609375,0.07513427734375,0.07550048828125,0.060821533203125,0.07098388671875,0.0743408203125,0.05047607421875,0.1319580078125,0.093017578125,0.0955810546875,0.1273193359375,0.078857421875,0.0784912109375,0.09271240234375,0.11053466796875
0.094970703125,0.0909423828125,0.11767578125,0.074462890625,0.076171875,0.055755615234375,0.053131103515625,0.052978515625,0.057830810546875,0.059722900390625,0.0638427734375,0.054962158203125,0.060394287109375,0.0452880859375,0.05328369140625,0.050994873046875,0.1043701171875,0.163330078125,0.1546630859375,0.1673583984375,0.09747314453125,0.09063720703125,0.09747314453125,0.0936279296875,0.06085205078125,0.0625,0.0601806640625,0.0634765625,0.15576171875,0.11663818359375,0.119873046875,0.06158447265625
0.131591796875,0.09112548828125,0.0963134765625,0.103271484375,0.10064697265625,0.0899658203125,0.0870361328125,0.12078857421875,0.0718994140625,0.0833740234375,0.08746337890625,0.08135986328125,0.06341552734375,0.06048583984375,0.0758056640625,0.0751953125,0.10498046875,0.11669921875,0.11578369140625,0.107177734375,0.062286376953125,0.049835205078125,0.06756591796875,0.052337646484375,0.0802001953125,0.08428955078125,0.086181640625,0.08355712890625,0.081787109375,0.10028076171875,0.083251953125,0.0845947265625
0.0950927734375,0.1009521484375,0.097412109375,0.10400390625,0.05718994140625,0.053009033203125,0.071044921875,0.06549072265625,0.1414794921875,0.12139892578125,0.1015625,0.12115478515625,0.06671142578125,0.0875244140625,0.0662841796875,0.07830810546875,0.06732177734375,0.054534912109375,0.059051513671875,0.055450439453125,0.0965576171875,0.0955810546875,0.148193359375,0.09375,0.10540771484375,0.109375,0.11322021484375,0.1451416015625,0.0662841796875,0.1044921875,0.0711669921875,0.061553955078125
0.0921630859375,0.0799560546875,0.072998046875,0.088623046875,0.07177734375,0.07354736328125,0.06939697265625,0.06524658203125,0.0828857421875,0.1279296875,0.07269287109375,0.08416748046875,0.1085205078125,0.095703125,0.0970458984375,0.088623046875,0.07745361328125,0.087890625,0.08154296875,0.093505859375,0.08514404296875,0.0982666015625,0.07525634765625,0.0833740234375,0.105712890625,0.10662841796875,0.09637451171875,0.1297607421875,0.0836181640625,0.07110595703125,0.08489990234375,0.07977294921875
0.12127685546875,0.13427734375,0.11383056640625,0.12286376953125,0.11114501953125,0.08843994140625,0.0916748046875,0.0780029296875,0.145263671875,0.11199951171875,0.1109619140625,0.098876953125,0.10443115234375,0.1058349609375,0.114990234375,0.1256103515625,0.10235595703125,0.08990478515625,0.08404541015625,0.1370849609375,0.0755615234375,0.0684814453125,0.0732421875,0.0621337890625,0.11199951171875,0.1072998046875,0.08905029296875,0.11187744140625,0.0740966796875,0.0684814453125,0.0775146484375,0.1011962890625
0.0845947265625,0.07574462890625,0.07073974609375,0.09271240234375,0.135009765625,0.197509765625,0.137939453125,0.1517333984375,0.1126708984375,0.09698486328125,0.09381103515625,0.09259033203125,0.0921630859375,0.07720947265625,0.0799560546875,0.08538818359375,0.098388671875,0.08197021484375,0.0714111328125,0.07025146484375,0.07843017578125,0.08892822265625,0.08306884765625,0.0859375,0.06475830078125,0.06109619140625,0.06719970703125,0.07159423828125,0.1529541015625,0.15380859375,0.1126708984375,0.139892578125
0.0965576171875,0.1099853515625,0.0838623046875,0.0823974609375,0.0911865234375,0.1180419921875,0.0911865234375,0.1551513671875,0.10699462890625,0.0933837890625,0.08343505859375,0.087646484375,0.0709228515625,0.058807373046875,0.077392578125,0.061981201171875,0.09088134765625,0.10101318359375,0.0797119140625,0.1246337890625,0.1141357421875,0.0743408203125,0.09173583984375,0.0955810546875,0.10028076171875,0.09783935546875,0.07672119140625,0.07525634765625,0.119873046875,0.11419677734375,0.11541748046875,0.1004638671875
0.1378173828125,0.12103271484375,0.153076171875,0.149169921875,0.150146484375,0.1690673828125,0.1976318359375,0.22412109375,0.0848388671875,0.09918212890625,0.0850830078125,0.10919189453125,0.1087646484375,0.123779296875,0.11273193359375,0.10980224609375,0.1524658203125,0.22216796875,0.137451171875,0.1890869140625,0.08465576171875,0.0770263671875,0.09722900390625,0.07476806640625,0.1025390625,0.107177734375,0.102294921875,0.10357666015625,0.10845947265625,0.135986328125,0.12054443359375,0.1456298828125
0.06439208984375,0.061004638671875,0.08544921875,0.062103271484375,0.0986328125,0.09014892578125,0.0904541015625,0.10107421875,0.09619140625,0.08551025390625,0.1314697265625,0.10723876953125,0.1427001953125,0.1090087890625,0.1273193359375,0.1297607421875,0.1016845703125,0.1334228515625,0.0927734375,0.09161376953125,0.1314697265625,0.175537109375,0.2154541015625,0.212646484375,0.17431640625,0.1224365234375,0.12152099609375,0.11590576171875,0.07623291015625,0.07666015625,0.0909423828125,0.0682373046875
0.10089111328125,0.127685546875,0.09686279296875,0.10308837890625,0.08636474609375,0.06475830078125,0.06927490234375,0.07135009765625,0.075439453125,0.07501220703125,0.05865478515625,0.062744140625,0.1876220703125,0.229736328125,0.205078125,0.2127685546875,0.1143798828125,0.110107421875,0.09283447265625,0.1370849609375,0.11163330078125,0.06964111328125,0.08062744140625,0.07391357421875,0.08990478515625,0.08203125,0.105712890625,0.08868408203125,0.156005859375,0.10382080078125,0.10858154296875,0.09478759765625
0.0780029296875,0.07635498046875,0.07080078125,0.06170654296875,0.0760498046875,0.08551025390625,0.0836181640625,0.11212158203125,0.14306640625,0.11016845703125,0.11083984375,0.09820556640625,0.11346435546875,0.1116943359375,0.0970458984375,0.088134765625,0.101806640625,0.135986328125,0.08428955078125,0.1285400390625,0.10516357421875,0.113037109375,0.10260009765625,0.09698486328125,0.159912109375,0.137939453125,0.144287109375,0.115478515625,0.1029052734375,0.08935546875,0.1953125,0.170654296875
0.19677734375,0.1507568359375,0.1834716796875,0.153076171875,0.0799560546875,0.09735107421875,0.10675048828125,0.130126953125,0.09918212890625,0.1138916015625,0.1322021484375,0.1942138671875,0.06500244140625,0.054351806640625,0.051666259765625,0.063232421875,0.0572509765625,0.07958984375,0.08349609375,0.06298828125,0.09564208984375,0.11334228515625,0.1512451171875,0.09820556640625,0.0997314453125,0.1033935546875,0.1026611328125,0.08416748046875,0.143310546875,0.1260986328125,0.136962890625,0.09710693359375
0.08868408203125,0.09417724609375,0.080322265625,0.1177978515625,0.059326171875,0.0557861328125,0.06268310546875,0.055633544921875,0.1650390625,0.1712646484375,0.28271484375,0.11077880859375,0.082275390625,0.0855712890625,0.09356689453125,0.0946044921875,0.2445068359375,0.194091796875,0.2364501953125,0.28271484375,0.087646484375,0.1641845703125,0.1510009765625,0.10064697265625,0.083740234375,0.07891845703125,0.07794189453125,0.0958251953125,0.066162109375,0.06585693359375,0.08172607421875,0.080078125
0.0799560546875,0.09222412109375,0.07843017578125,0.09027099609375,0.095703125,0.10064697265625,0.19580078125,0.189208984375,0.090576171875,0.11083984375,0.12164306640625,0.1146240234375,0.09136962890625,0.0899658203125,0.166259765625,0.09423828125,0.0670166015625,0.07080078125,0.08380126953125,0.09283447265625,0.15380859375,0.162841796875,0.1424560546875,0.1380615234375,0.07562255859375,0.097900390625,0.08673095703125,0.08544921875,0.1474609375,0.129150390625,0.1495361328125,0.10076904296875
0.0869140625,0.08758544921875,0.08892822265625,0.105224609375,0.10467529296875,0.09149169921875,0.1573486328125,0.1966552734375,0.09893798828125,0.11785888671875,0.1036376953125,0.1236572265625,0.083740234375,0.0780029296875,0.0732421875,0.07275390625,0.14404296875,0.134765625,0.1273193359375,0.15576171875,0.1014404296875,0.11962890625,0.07830810546875,0.0885009765625,0.11041259765625,0.0888671875,0.094970703125,0.08380126953125,0.07928466796875,0.09814453125,0.10797119140625,0.0889892578125
0.10833740234375,0.11480712890625,0.10784912109375,0.11669921875,0.08673095703125,0.09698486328125,0.09100341796875,0.0849609375,0.1361083984375,0.08819580078125,0.09576416015625,0.0966796875,0.085205078125,0.0731201171875,0.11346435546875,0.08306884765625,0.2132568359375,0.136962890625,0.1192626953125,0.12066650390625,0.0872802734375,0.07794189453125,0.07049560546875,0.07525634765625,0.0894775390625,0.09130859375,0.12200927734375,0.10870361328125,0.1141357421875,0.2142333984375,0.1593017578125,0.1065673828125
0.0823974609375,0.08819580078125,0.0985107421875,0.0921630859375,0.1258544921875,0.095703125,0.09185791015625,0.09112548828125,0.07989501953125,0.09576416015625,0.0914306640625,0.09588623046875,0.1209716796875,0.11505126953125,0.1307373046875,0.12335205078125,0.08380126953125,0.08209228515625,0.07586669921875,0.0823974609375,0.0821533203125,0.08868408203125,0.09185791015625,0.1055908203125,0.08734130859375,0.10321044921875,0.07647705078125,0.073486328125,0.11309814453125,0.11895751953125,0.1612548828125,0.10137939453125
0.09136962890625,0.0809326171875,0.07073974609375,0.06951904296875,0.08856201171875,0.0970458984375,0.09088134765625,0.09210205078125,0.0924072265625,0.0989990234375,0.1026611328125,0.08282470703125,0.09619140625,0.07586669921875,0.07647705078125,0.07989501953125,0.0989990234375,0.10137939453125,0.098388671875,0.09332275390625,0.0985107421875,0.08697509765625,0.09515380859375,0.09063720703125,0.09991455078125,0.1009521484375,0.0853271484375,0.08953857421875,0.1260986328125,0.11383056640625,0.11102294921875,0.10211181640625
0.09881591796875,0.08172607421875,0.08740234375,0.0902099609375,0.10992431640625,0.109619140625,0.0946044921875,0.09954833984375,0.0955810546875,0.0975341796875,0.09686279296875,0.0992431640625,0.0947265625,0.09197998046875,0.08135986328125,0.0762939453125,0.10223388671875,0.1185302734375,0.1387939453125,0.11224365234375,0.1400146484375,0.1185302734375,0.10394287109375,0.10552978515625,0.08477783203125,0.111328125,0.07794189453125,0.08740234375,0.10711669921875,0.1439208984375,0.109619140625,0.1766357421875
0.08612060546875,0.07415771484375,0.0771484375,0.07861328125,0.11358642578125,0.147705078125,0.162841796875,0.140380859375,0.10919189453125,0.12384033203125,0.102294921875,0.09942626953125,0.10406494140625,0.1171875,0.0902099609375,0.09478759765625,0.14306640625,0.142578125,0.1168212890625,0.125732421875,0.08123779296875,0.0980224609375,0.0933837890625,0.0716552734375,0.084716796875,0.10577392578125,0.0831298828125,0.09307861328125,0.09429931640625,0.1292724609375,0.0860595703125,0.0928955078125
0.089111328125,0.1708984375,0.1265869140625,0.08837890625,0.0843505859375,0.08807373046875,0.09271240234375,0.10516357421875,0.16015625,0.1907958984375,0.1572265625,0.248291015625,0.11627197265625,0.10595703125,0.10052490234375,0.128662109375,0.078857421875,0.0731201171875,0.06915283203125,0.10546875,0.10455322265625,0.108154296875,0.09967041015625,0.11932373046875,0.10736083984375,0.1097412109375,0.1004638671875,0.09893798828125,0.114501953125,0.104736328125,0.08795166015625,0.097412109375
0.205078125,0.11102294921875,0.1766357421875,0.1077880859375,0.09930419921875,0.090576171875,0.0831298828125,0.0966796875,0.07330322265625,0.08770751953125,0.0810546875,0.08447265625,0.11602783203125,0.130126953125,0.11041259765625,0.10357666015625,0.156005859375,0.16455078125,0.162841796875,0.15625,0.08642578125,0.1180419921875,0.10443115234375,0.09185791015625,0.18212890625,0.1683349609375,0.21142578125,0.1016845703125,0.09375,0.115234375,0.12322998046875,0.0972900390625
0.1405029296875,0.10546875,0.23193359375,0.1051025390625,0.25244140625,0.1593017578125,0.4169921875,0.2388916015625,0.1390380859375,0.21630859375,0.17236328125,0.1444091796875,0.12396240234375,0.095458984375,0.12646484375,0.107666015625,0.0650634765625,0.0611572265625,0.07073974609375,0.059814453125,0.135986328125,0.13720703125,0.1328125,0.1339111328125,0.102294921875,0.10003662109375,0.11407470703125,0.1279296875,0.120849609375,0.11859130859375,0.1568603515625,0.144775390625
0.154052734375,0.1561279296875,0.260986328125,0.165771484375,0.2115478515625,0.2091064453125,0.1552734375,0.4833984375,0.1927490234375,0.1416015625,0.12261962890625,0.14501953125,0.1099853515625,0.1263427734375,0.0936279296875,0.12213134765625,0.1312255859375,0.371826171875,0.1246337890625,0.1575927734375,0.1551513671875,0.09429931640625,0.1539306640625,0.1759033203125,0.135498046875,0.2247314453125,0.1328125,0.1263427734375,0.1231689453125,0.1263427734375,0.12432861328125,0.134521484375
0.1302490234375,0.10540771484375,0.3408203125,0.1959228515625,0.1650390625,0.15087890625,0.150634765625,0.15625,0.08935546875,0.0953369140625,0.12005615234375,0.11090087890625,0.087158203125,0.0933837890625,0.11090087890625,0.09210205078125,0.20654296875,0.179931640625,0.195068359375,0.43017578125,0.125244140625,0.08990478515625,0.157958984375,0.2403564453125,0.06597900390625,0.050323486328125,0.0736083984375,0.07489013671875,0.1505126953125,0.173583984375,0.2435302734375,0.1441650390625

==> data_raw/r_wise_Dr.csv <==
1,2,3,4,5
10.2734375,6.36328125,3.875,-0.0113525390625,1.81904296875
24.625,0.77783203125,2.3466796875,5.85150146484375,2.610888671875
7.5546875,7.1875,5.775390625,3.7195281982421875,2.72445068359375
0.953125,-0.40234375,0.625,-0.298828125,0.4453125
8.6484375,4.484375,4.494791666666667,2.8671875,1.740625
-5.890625,-3.328125,-0.8919270833333334,-1.5615234375,-1.301953125
-1.94140625,4.67578125,2.953125,-2.3857421875,-2.76484375
-0.0625,-0.5078125,-0.53125,0.05078125,-0.146875
2.8359375,0.75,-1.7981770833333333,-1.3720703125,0.61875
10.7890625,4.14453125,2.5546875,6.68359375,5.196875
-1.253662109375,-0.8953857421875,-0.6869303385416666,-0.622100830078125,-0.8204345703125
4.7265625,3.73828125,3.2734375,3.10546875,2.4703125
-0.453125,0.84375,2.6171875,0.560546875,0.7078125
-1.06640625,4.07171630859375,3.4299723307291665,4.259002685546875,4.1556396484375
-0.11346435546875,-0.477020263671875,-0.6420694986979166,-0.5239181518554688,-1.292572021484375
0.06689453125,-0.9426422119140625,-0.9918721516927084,-0.7451534271240234,-0.5335861206054687
-13.976730346679688,-4.631919860839844,-3.259821573893229,1.3860664367675781,-1.1239593505859375
20.0859375,10.63671875,1.6315104166666667,-1.08984375,-4.8421875
-10.109375,-2.4921875,4.984375,3.714679718017578,3.0998687744140625
-0.3984375,0.54296875,1.2356770833333333,0.5517578125,1.38046875
-1.25,-1.20703125,-1.1302083333333333,-1.173828125,-1.103125
0.5,-4.18359375,-5.151041666666667,-2.78125,-4.63984375
9.046875,4.765625,4.067708333333333,1.5390625,1.159375
0.0046539306640625,0.7874832153320312,0.2854054768880208,-0.039852142333984375,1.1638214111328125
5.875,3.203125,-0.5442708333333334,1.44140625,0.2625
-7.6953125,-4.11328125,-2.921875,-2.845703125,-1.1765625
-2.51171875,-0.994140625,-2.02734375,-1.7939453125,-2.08671875
-0.2421875,-0.98828125,3.537109375,2.33447265625,-0.897235107421875
-9.236328125,-1.4755859375,-1.087890625,0.08154296875,1.810546875
23.291015625,10.6826171875,6.126871744791667,2.13714599609375,1.272998046875
-17.02734375,-13.005859375,-7.65234375,-7.3115234375,-2.39375
4.046875,3.8671875,1.1119791666666667,-0.18359375,-1.321875
-19.125,-11.51953125,-4.481770833333333,-4.361328125,-3.7875
13.296875,6.467529296875,4.273111979166667,6.281005859375,5.03505859375
-6.328125,-11.2364501953125,-6.782633463541667,-5.62994384765625,-4.710205078125
-4.875,-0.0625,-0.8854166666666666,-1.15625,-0.25625
0.012760162353515625,-0.0009670257568359375,0.003444671630859375,-0.0004197359085083008,-0.0010882377624511718
3.4453125,-11.626953125,-8.615885416666666,-7.1728515625,-4.85390625
-0.7890625,0.234375,-0.4375,-0.48046875,-0.528125
-3.7890625,-2.966796875,-2.5052083333333335,-1.7822265625,-1.7328125
-2.09375,-1.3211669921875,-1.2401529947916667,3.28839111328125,2.5974693298339844
8.88671875,3.494140625,2.5013020833333335,-1.3620538711547852,1.814263153076172
-1.5,-1.8203125,0.3125,-0.21875,0.0
-0.6953125,-0.890625,-3.4954427083333335,-2.27001953125,-2.419140625
-3.85546875,-3.701171875,-0.59765625,5.0322265625,1.87734375
-0.1875,-7.77703857421875,-8.947713216145834,-7.027191162109375,-5.3405029296875
-2.41796875,-1.998046875,0.6393229166666666,0.29296875,-0.078125
0.078125,-0.8359375,0.09895833333333333,-0.23828125,-1.3
-0.5546875,-0.09375,0.18489583333333334,-1.8828125,-1.2703125
-2.265625,-0.9609375,-0.3177083333333333,-0.46875,-3.221875

